Rotational spectroscopy of isotopic vinyl cyanide, H$_2$C=CH$-$C$\equiv$N, in the laboratory and in space

The rotational spectra of singly substituted $^{13}$C and $^{15}$N isotopic species of vinyl cyanide have been studied in natural abundances between 64 and 351 GHz. In combination with previous results, greatly improved spectroscopic parameters have been obtained which in turn helped to identify transitions of the $^{13}$C species for the first time in space through a molecular line survey of the extremely line-rich interstellar source Sagittarius B2(N) in the 3 mm region with some additional observations at 2 mm. The $^{13}$C species are detected in two compact ($\sim 2.3''$), hot (170 K) cores with a column density of $\sim 3.8 \times 10^{16}$ and $1.1 \times 10^{16}$ cm$^{-2}$, respectively. In the main source, the so-called ``Large Molecule Heimat'', we derive an abundance of $2.9 \times 10^{-9}$ for each $^{13}$C species relative to H$_2$. An isotopic ratio $^{12}$C/$^{13}$C of 21 has been measured. Based on a comparison to the column densities measured for the $^{13}$C species of ethyl cyanide also detected in this survey, it is suggested that the two hot cores of Sgr B2(N) are in different evolutionary stages. Supplementary laboratory data for the main isotopic species recorded between 92 and 342 GHz permitted an improvement of its spectroscopic parameters as well.

==> Table_S1.txt <==
%auto-ignore
Table S-1: Line number, upper state - lower state quantum numbers (J, Ka, Kc
and F; the latter is only given if 14N hyperfine structure has been resolved
in part), observed frequency (MHz), uncertainty (MHz), residual between
observed frequency and that calculated from the final set of spectroscopic
parameters, and weight for overlapping lines.

a) H2CCHCN (main isotopic species)
Lines 1 - 22 and 251 - 362 are from Ref. 8.
Lines 23 - 38 are from Ref. 10.
Lines 39 - 219 and 657 - 794 are from Ref. 13.
Lines 220 - 250 are from Ref. 14.
Lines 355 - 370 are from Ref. 9.
Lines 371 - 456 are from Ref. 11.
Lines 457 - 656 are from Ref. 12
Lines 795 - 840 are from this work.

   1: 23  1 22 24 - 23  0 23 24     132555.533     0.010    -0.01118  0.5214
   2: 23  1 22 22 - 23  0 23 22     132555.533     0.010    -0.01118  0.4786
   3: 14  9  5 15 - 13  9  4 14     132985.953     0.020    -0.02873  0.2679
   4: 14  9  6 15 - 13  9  5 14     132985.953     0.020    -0.02873  0.2679
   5: 14  9  5 13 - 13  9  4 12     132985.953     0.020    -0.02873  0.2321
   6: 14  9  6 13 - 13  9  5 12     132985.953     0.020    -0.02873  0.2321
   7: 14 10  4 15 - 13 10  3 14     133026.756     0.020    -0.01149  0.2680
   8: 14 10  5 15 - 13 10  4 14     133026.756     0.020    -0.01149  0.2680
   9: 14 10  4 13 - 13 10  3 12     133026.756     0.020    -0.01149  0.2320
  10: 14 10  5 13 - 13 10  4 12     133026.756     0.020    -0.01149  0.2320
  11: 14 11  3 15 - 13 11  2 14     133073.083     0.020    -0.00874  0.2680
  12: 14 11  4 15 - 13 11  3 14     133073.083     0.020    -0.00874  0.2680
  13: 14 11  3 13 - 13 11  2 12     133073.083     0.020    -0.00874  0.2320
  14: 14 11  4 13 - 13 11  3 12     133073.083     0.020    -0.00874  0.2320
  15: 14 13  1 14 - 13 13  0 13     133180.473     0.020     0.00129  0.5000
  16: 14 13  2 14 - 13 13  1 13     133180.473     0.020     0.00129  0.5000
  17: 14 13  1 15 - 13 13  0 14     133181.018     0.020     0.01826  0.2678
  18: 14 13  2 15 - 13 13  1 14     133181.018     0.020     0.01826  0.2678
  19: 14 13  1 13 - 13 13  0 12     133181.018     0.020     0.01826  0.2322
  20: 14 13  2 13 - 13 13  1 12     133181.018     0.020     0.01826  0.2322
  21: 24  1 23 25 - 24  0 24 25     141277.442     0.010    -0.00354  0.5202
  22: 24  1 23 23 - 24  0 24 23     141277.442     0.010    -0.00354  0.4798
  23:  1  1  0  1 -  1  0  1  0      45332.920     0.010     0.01499
  24:  1  1  0  2 -  1  0  1  2      45333.993     0.010     0.01405
  25:  1  1  0  1 -  1  0  1  2      45334.618     0.010     0.01118
  26:  1  1  0  2 -  1  0  1  1      45335.125     0.010     0.00716
  27:  1  1  0  1 -  1  0  1  1      45335.750     0.010     0.00429
  28:  2  1  1  2 -  2  0  2  1      45793.988     0.010    -0.00723
  29:  2  1  1  1 -  2  0  2  1      45794.830     0.010    -0.00612
  30:  2  1  1  3 -  2  0  2  3      45795.206     0.010    -0.00605
  31:  2  1  1  2 -  2  0  2  2      45795.883     0.010    -0.00560
  32:  2  1  1  3 -  2  0  2  2      45796.434     0.010     0.00012
  33:  2  1  1  1 -  2  0  2  2      45796.721     0.010    -0.00849
  34:  3  1  2  2 -  3  0  3  2      46493.267     0.010     0.02117
  35:  3  1  2  4 -  3  0  3  4      46493.383     0.010     0.00237
  36:  3  1  2  3 -  3  0  3  3      46493.770     0.010     0.00239
  37:  3  1  2  4 -  3  0  3  3      46494.660     0.010     0.01031
  38:  3  1  2  2 -  3  0  3  3      46494.951     0.010     0.00116
  39:  6  5  1  6 -  5  5  0  5      56941.837     0.005     0.00046  0.5000
  40:  6  5  2  6 -  5  5  1  5      56941.837     0.005     0.00046  0.5000
  41:  6  5  1  7 -  5  5  0  6      56942.763     0.005     0.00109  0.5000
  42:  6  5  2  7 -  5  5  1  6      56942.763     0.005     0.00109  0.5000
  43:  6  5  1  5 -  5  5  0  4      56942.987     0.005     0.00089  0.5000
  44:  6  5  2  5 -  5  5  1  4      56942.987     0.005     0.00089  0.5000
  45:  7  3  5  7 -  6  3  4  6      66430.677     0.005    -0.00482
  46:  7  3  5  8 -  6  3  4  7      66430.908     0.005    -0.00099  0.5738
  47:  7  3  5  6 -  6  3  4  5      66430.908     0.005    -0.00099  0.4262
  48:  7  3  4  7 -  6  3  3  6      66432.753     0.005    -0.00640
  49:  7  3  4  8 -  6  3  3  7      66432.987     0.005     0.00048  0.5738
  50:  7  3  4  6 -  6  3  3  5      66432.987     0.005     0.00048  0.4262
  51:  7  5  2  7 -  6  5  1  6      66433.901     0.005     0.00144  0.5000
  52:  7  5  3  7 -  6  5  2  6      66433.901     0.005     0.00144  0.5000
  53:  7  5  2  8 -  6  5  1  7      66434.534     0.005    -0.00085  0.2863
  54:  7  5  3  8 -  6  5  2  7      66434.534     0.005    -0.00085  0.2863
  55:  7  5  2  6 -  6  5  1  5      66434.534     0.005    -0.00085  0.2137
  56:  7  5  3  6 -  6  5  2  5      66434.534     0.005    -0.00085  0.2137
  57:  7  6  1  7 -  6  6  0  6      66444.150     0.005    -0.00236  0.5000
  58:  7  6  2  7 -  6  6  1  6      66444.150     0.005    -0.00236  0.5000
  59:  7  6  1  8 -  6  6  0  7      66444.986     0.005    -0.00852  0.5000
  60:  7  6  2  8 -  6  6  1  7      66444.986     0.005    -0.00852  0.5000
  61:  7  6  1  6 -  6  6  0  5      66445.166     0.005    -0.00069  0.5000
  62:  7  6  2  6 -  6  6  1  5      66445.166     0.005    -0.00069  0.5000
  63:  3  1  3  2 -  2  0  2  1      72190.560     0.005     0.01268
  64:  3  1  3  4 -  2  0  2  3      72190.873     0.005     0.00066
  65:  3  1  3  3 -  2  0  2  2      72191.080     0.005     0.00819
  66:  8  5  4  8 -  7  5  3  7      75926.492     0.005     0.00129  0.5000
  67:  8  5  3  8 -  7  5  2  7      75926.492     0.005     0.00129  0.5000
  68:  8  5  3  9 -  7  5  2  8      75926.913     0.005    -0.00066  0.2819
  69:  8  5  4  9 -  7  5  3  8      75926.913     0.005    -0.00066  0.2819
  70:  8  5  4  7 -  7  5  3  6      75926.913     0.005    -0.00066  0.2181
  71:  8  5  3  7 -  7  5  2  6      75926.913     0.005    -0.00066  0.2181
  72:  8  6  2  8 -  7  6  1  7      75937.389     0.005     0.00306  0.5000
  73:  8  6  3  8 -  7  6  2  7      75937.389     0.005     0.00306  0.5000
  74:  8  6  2  9 -  7  6  1  8      75937.995     0.005    -0.00055  0.2824
  75:  8  6  3  9 -  7  6  2  8      75937.995     0.005    -0.00055  0.2824
  76:  8  6  2  7 -  7  6  1  6      75937.995     0.005    -0.00055  0.2176
  77:  8  6  3  7 -  7  6  2  6      75937.995     0.005    -0.00055  0.2176
  78:  9  5  5  9 -  8  5  4  8      85419.759     0.005     0.00180  0.5000
  79:  9  5  4  9 -  8  5  3  8      85419.759     0.005     0.00180  0.5000
  80:  9  5  5 10 -  8  5  4  9      85420.054     0.005     0.00099  0.2783
  81:  9  5  4 10 -  8  5  3  9      85420.054     0.005     0.00099  0.2783
  82:  9  5  5  8 -  8  5  4  7      85420.054     0.005     0.00099  0.2217
  83:  9  5  4  8 -  8  5  3  7      85420.054     0.005     0.00099  0.2217
  84:  9  7  2  9 -  8  7  1  8      85447.313     0.005     0.00339  0.5000
  85:  9  7  3  9 -  8  7  2  8      85447.313     0.005     0.00339  0.5000
  86:  9  7  2 10 -  8  7  1  9      85447.890     0.005    -0.00046  0.2780
  87:  9  7  3 10 -  8  7  2  9      85447.890     0.005    -0.00046  0.2780
  88:  9  7  2  8 -  8  7  1  7      85447.890     0.005    -0.00046  0.2220
  89:  9  7  3  8 -  8  7  2  7      85447.890     0.005    -0.00046  0.2220
  90:  9  8  1  9 -  8  8  0  8      85467.863     0.005     0.00309  0.5000
  91:  9  8  2  9 -  8  8  1  8      85467.863     0.005     0.00309  0.5000
  92:  9  8  1 10 -  8  8  0  9      85468.616     0.005    -0.00287  0.2780
  93:  9  8  2 10 -  8  8  1  9      85468.616     0.005    -0.00287  0.2780
  94:  9  8  1  8 -  8  8  0  7      85468.616     0.005    -0.00287  0.2220
  95:  9  8  2  8 -  8  8  1  7      85468.616     0.005    -0.00287  0.2220
  96: 10  6  4 10 -  9  6  3  9      94924.804     0.005     0.00864  0.5000
  97: 10  6  5 10 -  9  6  4  9      94924.804     0.005     0.00864  0.5000
  98: 10  6  4 11 -  9  6  3 10      94925.105     0.005    -0.00032  0.2751
  99: 10  6  5 11 -  9  6  4 10      94925.105     0.005    -0.00032  0.2751
 100: 10  6  4  9 -  9  6  3  8      94925.105     0.005    -0.00032  0.2249
 101: 10  6  5  9 -  9  6  4  8      94925.105     0.005    -0.00032  0.2249
 102: 10  7  3 10 -  9  7  2  9      94942.217     0.005     0.00900  0.5000
 103: 10  7  4 10 -  9  7  3  9      94942.217     0.005     0.00900  0.5000
 104: 10  7  3 11 -  9  7  2 10      94942.630     0.005    -0.00022  0.2748
 105: 10  7  4 11 -  9  7  3 10      94942.630     0.005    -0.00022  0.2748
 106: 10  7  3  9 -  9  7  2  8      94942.630     0.005    -0.00022  0.2252
 107: 10  7  4  9 -  9  7  3  8      94942.630     0.005    -0.00022  0.2252
 108: 10  8  2 10 -  9  8  1  9      94964.552     0.005     0.01299  0.5000
 109: 10  8  3 10 -  9  8  2  9      94964.552     0.005     0.01299  0.5000
 110: 10  8  2 11 -  9  8  1 10      94965.092     0.005     0.00136  0.2752
 111: 10  8  3 11 -  9  8  2 10      94965.092     0.005     0.00136  0.2752
 112: 10  8  2  9 -  9  8  1  8      94965.092     0.005     0.00136  0.2248
 113: 10  8  3  9 -  9  8  2  8      94965.092     0.005     0.00136  0.2248
 114: 10  9  1 10 -  9  9  0  9      94991.078     0.005     0.00258  0.5000
 115: 10  9  2 10 -  9  9  1  9      94991.078     0.005     0.00258  0.5000
 116: 10  9  1 11 -  9  9  0 10      94991.774     0.005     0.00024  0.2753
 117: 10  9  2 11 -  9  9  1 10      94991.774     0.005     0.00024  0.2753
 118: 10  9  1  9 -  9  9  0  8      94991.774     0.005     0.00024  0.2247
 119: 10  9  2  9 -  9  9  1  8      94991.774     0.005     0.00024  0.2247
 120: 11  6  5 11 - 10  6  4 10     104419.116     0.005    -0.00111  0.5000
 121: 11  6  6 11 - 10  6  5 10     104419.116     0.005    -0.00111  0.5000
 122: 11  6  5 12 - 10  6  4 11     104419.349     0.005    -0.00047  0.2727
 123: 11  6  6 12 - 10  6  5 11     104419.349     0.005    -0.00047  0.2727
 124: 11  6  5 10 - 10  6  4  9     104419.349     0.005    -0.00047  0.2273
 125: 11  6  6 10 - 10  6  5  9     104419.349     0.005    -0.00047  0.2273
 126: 11  7  4 11 - 10  7  3 10     104437.267     0.005     0.00612  0.5000
 127: 11  7  5 11 - 10  7  4 10     104437.267     0.005     0.00612  0.5000
 128: 11  7  4 12 - 10  7  3 11     104437.578     0.005     0.00064  0.2730
 129: 11  7  5 12 - 10  7  4 11     104437.578     0.005     0.00064  0.2730
 130: 11  7  4 10 - 10  7  3  9     104437.578     0.005     0.00064  0.2270
 131: 11  7  5 10 - 10  7  4  9     104437.578     0.005     0.00064  0.2270
 132: 11  8  3 11 - 10  8  2 10     104461.191     0.005     0.00189  0.5000
 133: 11  8  4 11 - 10  8  3 10     104461.191     0.005     0.00189  0.5000
 134: 11  8  3 12 - 10  8  2 11     104461.600     0.005    -0.00267  0.2728
 135: 11  8  4 12 - 10  8  3 11     104461.600     0.005    -0.00267  0.2728
 136: 11  8  3 10 - 10  8  2  9     104461.600     0.005    -0.00267  0.2272
 137: 11  8  4 10 - 10  8  3  9     104461.600     0.005    -0.00267  0.2272
 138: 11  9  2 11 - 10  9  1 10     104489.960     0.005     0.00142  0.5000
 139: 11  9  3 11 - 10  9  2 10     104489.960     0.005     0.00142  0.5000
 140: 11  9  2 12 - 10  9  1 11     104490.481     0.005    -0.00112  0.2729
 141: 11  9  3 12 - 10  9  2 11     104490.481     0.005    -0.00112  0.2729
 142: 11  9  2 10 - 10  9  1  9     104490.481     0.005    -0.00112  0.2271
 143: 11  9  3 10 - 10  9  2  9     104490.481     0.005    -0.00112  0.2271
 144: 11 10  1 11 - 10 10  0 10     104523.072     0.005     0.00444  0.5000
 145: 11 10  2 11 - 10 10  1 10     104523.072     0.005     0.00444  0.5000
 146: 11 10  1 12 - 10 10  0 11     104523.716     0.005     0.00196  0.2728
 147: 11 10  2 12 - 10 10  1 11     104523.716     0.005     0.00196  0.2728
 148: 11 10  1 10 - 10 10  0  9     104523.716     0.005     0.00196  0.2272
 149: 11 10  2 10 - 10 10  1  9     104523.716     0.005     0.00196  0.2272
 150: 12  7  5 12 - 11  7  4 11     113932.495     0.005    -0.00510  0.5000
 151: 12  7  6 12 - 11  7  5 11     113932.495     0.005    -0.00510  0.5000
 152: 12  7  5 13 - 11  7  4 12     113932.743     0.005    -0.00045  0.2710
 153: 12  7  6 13 - 11  7  5 12     113932.743     0.005    -0.00045  0.2710
 154: 12  7  5 11 - 11  7  4 10     113932.743     0.005    -0.00045  0.2290
 155: 12  7  6 11 - 11  7  5 10     113932.743     0.005    -0.00045  0.2290
 156: 12  8  4 12 - 11  8  3 11     113957.834     0.005     0.00487  0.5000
 157: 12  8  5 12 - 11  8  4 11     113957.834     0.005     0.00487  0.5000
 158: 12  8  4 13 - 11  8  3 12     113958.146     0.005    -0.00112  0.2711
 159: 12  8  5 13 - 11  8  4 12     113958.146     0.005    -0.00112  0.2711
 160: 12  8  4 11 - 11  8  3 10     113958.146     0.005    -0.00112  0.2289
 161: 12  8  5 11 - 11  8  4 10     113958.146     0.005    -0.00112  0.2289
 162: 12  9  3 12 - 11  9  2 11     113988.701     0.005     0.00644  0.5000
 163: 12  9  4 12 - 11  9  3 11     113988.701     0.005     0.00644  0.5000
 164: 12  9  3 13 - 11  9  2 12     113989.096     0.005    -0.00112  0.2712
 165: 12  9  4 13 - 11  9  3 12     113989.096     0.005    -0.00112  0.2712
 166: 12  9  3 11 - 11  9  2 10     113989.096     0.005    -0.00112  0.2288
 167: 12  9  4 11 - 11  9  3 10     113989.096     0.005    -0.00112  0.2288
 168: 12 10  2 12 - 11 10  1 11     114024.458     0.005     0.00674  0.5000
 169: 12 10  3 12 - 11 10  2 11     114024.458     0.005     0.00674  0.5000
 170: 12 10  2 13 - 11 10  1 12     114024.948     0.005    -0.00040  0.2707
 171: 12 10  3 13 - 11 10  2 12     114024.948     0.005    -0.00040  0.2707
 172: 12 10  2 11 - 11 10  1 10     114024.948     0.005    -0.00040  0.2293
 173: 12 10  3 11 - 11 10  2 10     114024.948     0.005    -0.00040  0.2293
 174: 12 11  1 12 - 11 11  0 11     114064.724     0.005     0.00266  0.5000
 175: 12 11  2 12 - 11 11  1 11     114064.724     0.005     0.00266  0.5000
 176: 12 11  1 13 - 11 11  0 12     114065.321     0.005    -0.00193  0.2711
 177: 12 11  2 13 - 11 11  1 12     114065.321     0.005    -0.00193  0.2711
 178: 12 11  1 11 - 11 11  0 10     114065.321     0.005    -0.00193  0.2289
 179: 12 11  2 11 - 11 11  1 10     114065.321     0.005    -0.00193  0.2289
 180: 15 11  4 16 - 14 11  3 15     142576.476     0.005    -0.00411  0.2667
 181: 15 11  5 16 - 14 11  4 15     142576.476     0.005    -0.00411  0.2667
 182: 15 11  4 14 - 14 11  3 13     142576.476     0.005    -0.00411  0.2333
 183: 15 11  5 14 - 14 11  4 13     142576.476     0.005    -0.00411  0.2333
 184: 15 12  3 15 - 14 12  2 14     142630.934     0.005     0.00122  0.5000
 185: 15 12  4 15 - 14 12  3 14     142630.934     0.005     0.00122  0.5000
 186: 15 12  3 16 - 14 12  2 15     142631.306     0.005     0.00776  0.2668
 187: 15 12  4 16 - 14 12  3 15     142631.306     0.005     0.00776  0.2668
 188: 15 12  3 14 - 14 12  2 13     142631.306     0.005     0.00776  0.2332
 189: 15 12  4 14 - 14 12  3 13     142631.306     0.005     0.00776  0.2332
 190: 15 14  1 16 - 14 14  0 15     142756.748     0.005    -0.00076  0.2667
 191: 15 14  2 16 - 14 14  1 15     142756.748     0.005    -0.00076  0.2667
 192: 15 14  1 14 - 14 14  0 13     142756.748     0.005    -0.00076  0.2333
 193: 15 14  2 14 - 14 14  1 13     142756.748     0.005    -0.00076  0.2333
 194: 16 11  5 16 - 15 11  4 15     152079.247     0.005    -0.00085  0.5000
 195: 16 11  6 16 - 15 11  5 15     152079.247     0.005    -0.00085  0.5000
 196: 16 11  5 17 - 15 11  4 16     152079.505     0.005     0.00431  0.2655
 197: 16 11  6 17 - 15 11  5 16     152079.505     0.005     0.00431  0.2655
 198: 16 11  5 15 - 15 11  4 14     152079.505     0.005     0.00431  0.2345
 199: 16 11  6 15 - 15 11  5 14     152079.505     0.005     0.00431  0.2345
 200: 16 12  4 16 - 15 12  3 15     152137.275     0.005     0.00391  0.5000
 201: 16 12  5 16 - 15 12  4 15     152137.275     0.005     0.00391  0.5000
 202: 16 12  4 17 - 15 12  3 16     152137.570     0.005    -0.00201  0.2659
 203: 16 12  5 17 - 15 12  4 16     152137.570     0.005    -0.00201  0.2659
 204: 16 12  4 15 - 15 12  3 14     152137.570     0.005    -0.00201  0.2341
 205: 16 12  5 15 - 15 12  4 14     152137.570     0.005    -0.00201  0.2341
 206: 16 13  3 16 - 15 13  2 15     152201.082     0.005     0.00805  0.5000
 207: 16 13  4 16 - 15 13  3 15     152201.082     0.005     0.00805  0.5000
 208: 16 13  3 17 - 15 13  2 16     152201.426     0.005    -0.00113  0.2659
 209: 16 13  4 17 - 15 13  3 16     152201.426     0.005    -0.00113  0.2659
 210: 16 13  3 15 - 15 13  2 14     152201.426     0.005    -0.00113  0.2341
 211: 16 13  4 15 - 15 13  3 14     152201.426     0.005    -0.00113  0.2341
 212: 16 14  2 16 - 15 14  1 15     152270.400     0.005    -0.00051  0.5000
 213: 16 14  3 16 - 15 14  2 15     152270.400     0.005    -0.00051  0.5000
 214: 16 15  1 16 - 15 15  0 15     152345.046     0.005    -0.00954  0.5000
 215: 16 15  2 16 - 15 15  1 15     152345.046     0.005    -0.00954  0.5000
 216: 16 15  1 17 - 15 15  0 16     152345.518     0.005    -0.00783  0.2657
 217: 16 15  2 17 - 15 15  1 16     152345.518     0.005    -0.00783  0.2657
 218: 16 15  1 15 - 15 15  0 14     152345.518     0.005    -0.00783  0.2343
 219: 16 15  2 15 - 15 15  1 14     152345.518     0.005    -0.00783  0.2343
 220:  3  1  3  4 -  4  0  4  5       5844.9669    0.000     0.00058
 221:  3  1  3  2 -  4  0  4  3       5844.9902    0.000     0.00035
 222:  3  1  3  3 -  4  0  4  4       5845.2451    0.000     0.00087
 223:  1  0  1  1 -  0  0  0  1       9484.0840    0.000     0.00012
 224:  1  0  1  2 -  0  0  0  1       9485.2225    0.000    -0.00026
 225:  1  0  1  0 -  0  0  0  1       9486.9246    0.000     0.00003
 226:  2  1  2  2 -  3  0  3  2      15981.2744    0.000    -0.00019
 227:  2  1  2  1 -  3  0  3  2      15982.3232    0.000    -0.00011
 228:  2  1  2  3 -  3  0  3  4      15982.3903    0.000     0.00048
 229:  2  1  2  2 -  3  0  3  3      15982.9790    0.000     0.00040
 230:  2  1  2  3 -  3  0  3  3      15983.6596    0.000     0.00072
 231:  2  1  2  2 -  1  1  1  1      18512.1330    0.000    -0.00043
 232:  2  1  2  2 -  1  1  1  2      18512.6357    0.000     0.00014
 233:  2  1  2  1 -  1  1  1  1      18513.1817    0.000    -0.00045
 234:  2  1  2  3 -  1  1  1  2      18513.3150    0.000    -0.00085
 235:  2  1  2  1 -  1  1  1  0      18514.4480    0.000    -0.00040
 236:  2  0  2  2 -  1  0  1  2      18965.3953    0.000     0.00008
 237:  2  0  2  1 -  1  0  1  0      18965.5866    0.000    -0.00018
 238:  2  0  2  2 -  1  0  1  1      18966.5339    0.000    -0.00021
 239:  2  0  2  3 -  1  0  1  2      18966.6165    0.000    -0.00055
 240:  2  0  2  1 -  1  0  1  1      18968.4273    0.000    -0.00018
 241:  2  1  1  2 -  1  1  0  1      19426.6769    0.000    -0.00010
 242:  2  1  1  2 -  1  1  0  2      19427.3047    0.000    -0.00017
 243:  2  1  1  1 -  1  1  0  1      19427.5174    0.000    -0.00049
 244:  2  1  1  3 -  1  1  0  2      19427.8499    0.000    -0.00025
 245:  2  1  1  1 -  1  1  0  0      19429.0960    0.000    -0.00053
 246:  1  1  1  0 -  2  0  2  1      25908.6647    0.000     0.00002
 247:  1  1  1  1 -  2  0  2  1      25909.9300    0.000    -0.00092
 248:  1  1  1  2 -  2  0  2  3      25910.0998    0.000    -0.00053
 249:  1  1  1  2 -  2  0  2  2      25911.3219    0.000    -0.00026
 250:  1  1  1  1 -  2  0  2  2      25911.8244    0.000     0.00011
 251: 13  1 12    - 12  2 11          8063.89      0.100     0.04664
 252: 39  4 35    - 39  4 36          8164.26      0.100     0.02192
 253: 27  3 24    - 27  3 25          8974.73      0.100     0.03554
 254: 28  2 27    - 27  3 24          9372.06      0.100    -0.02700
 255:  6  1  5    -  6  1  6          9600.07      0.100     0.05200
 256: 40  4 36    - 40  4 37          9835.96      0.100    -0.01432
 257: 16  2 14    - 16  2 15         10102.90      0.100     0.02725
 258: 39  5 35    - 40  4 36         10192.63      0.100    -0.02991
 259: 32  3 29    - 31  4 28         10282.32      0.100     0.03000
 260: 28  3 25    - 28  3 26         10982.13      0.100     0.03918
 261: 35  3 33    - 34  4 30         11133.72      0.100     0.00286
 262: 17  2 15    - 17  2 16         12642.12      0.100     0.00244
 263:  7  1  6    -  7  1  7         12797.71      0.100     0.01704
 264: 29  3 26    - 29  3 27         13318.53      0.100     0.04347
 265: 31  4 27    - 32  3 30         13752.86      0.100     0.05360
 266: 23  3 20    - 24  2 23         13892.38      0.100     0.00353
 267: 29  2 28    - 28  3 25         13962.20      0.100    -0.03223
 268: 20  2 18    - 21  1 21         14262.95      0.100     0.02212
 269: 21  2 19    - 22  1 22         14428.13      0.100    -0.02859
 270: 29  4 26    - 30  3 27         14442.14      0.100    -0.07891
 271: 19  2 17    - 20  1 20         14803.25      0.100     0.02263
 272:  6  0  6    -  5  1  5         15010.70      0.100     0.03401
 273: 22  2 20    - 23  1 23         15305.76      0.100     0.03257
 274: 18  2 16    - 18  2 17         15584.71      0.100     0.01388
 275: 30  3 27    - 30  3 28         16014.31      0.100     0.03237
 276: 10  2  9    - 11  1 10         16275.80      0.100    -0.02492
 277:  8  1  7    -  8  1  8         16450.01      0.100     0.04726
 278: 23  2 21    - 24  1 24         16897.89      0.100     0.06096
 279: 17  2 15    - 18  1 18         17949.31      0.100     0.01089
 280: 30  2 29    - 29  3 26         17987.60      0.100    -0.05321
 281: 19  2 17    - 19  2 18         18953.19      0.100     0.08444
 282: 16  2 14    - 17  1 17         20517.79      0.100     0.05216
 283: 39  5 34    - 40  4 37         20554.18      0.100    -0.00472
 284: 22  3 19    - 23  2 22         20748.66      0.100    -0.01216
 285: 20  3 17    - 21  2 20         35461.62      0.100    -0.00839
 286: 35  3 32    - 35  3 33         35827.73      0.100    -0.01368
 287: 34  3 31    - 33  4 30         36330.79      0.100     0.02624
 288: 12  2 10    - 13  1 13         36803.78      0.100     0.00211
 289: 23  2 21    - 23  2 22         36995.37      0.100     0.01262
 290: 10  4  6    -  9  4  5         94913.16      0.150    -0.01110  0.5000
 291: 10  4  7    -  9  4  6         94913.16      0.150    -0.01110  0.5000
 292: 10  5  5    -  9  5  4         94914.05      0.150     0.09133  0.5000
 293: 10  5  6    -  9  5  5         94914.05      0.150     0.09133  0.5000
 294: 10  3  8    -  9  3  7         94928.71      0.150     0.10369
 295: 11  1 11    - 10  1 10        101637.23      0.150    -0.00068
 296: 11  5  6    - 10  5  5        104408.93      0.150     0.05422  0.5000
 297: 11  5  7    - 10  5  6        104408.93      0.150     0.05422  0.5000
 298: 11  4  7    - 10  4  6        104411.49      0.150     0.13632  0.5000
 299: 11  4  8    - 10  4  7        104411.49      0.150     0.13632  0.5000
 300: 11  1 10    - 10  1  9        106641.39      0.150     0.00074
 301: 14  1 14    - 13  1 13        129219.213     0.010    -0.00113
 302: 14  2 13    - 13  2 12        132524.583     0.010    -0.00101
 303: 14  5 10    - 13  5  9        132900.010     0.010     0.00495  0.5000
 304: 14  5  9    - 13  5  8        132900.010     0.010     0.00495  0.5000
 305: 14  6  8    - 13  6  7        132905.288     0.010     0.00642  0.5000
 306: 14  6  9    - 13  6  8        132905.288     0.010     0.00642  0.5000
 307: 14  4 11    - 13  4 10        132917.752     0.010     0.01000
 308: 14  4 10    - 13  4  9        132918.991     0.010    -0.00689
 309: 14  7  7    - 13  7  6        132923.739     0.010    -0.00083  0.5000
 310: 14  7  8    - 13  7  7        132923.739     0.010    -0.00083  0.5000
 311: 14  8  6    - 13  8  5        132951.274     0.020     0.02130  0.5000
 312: 14  8  7    - 13  8  6        132951.274     0.020     0.02130  0.5000
 313: 14  3 12    - 13  3 11        132959.401     0.010    -0.00990
 314: 14  3 11    - 13  3 10        133030.674     0.010     0.00798
 315: 14  2 12    - 13  2 11        134021.823     0.010     0.00228
 316: 14  1 13    - 13  1 12        135539.974     0.010     0.02306
 317: 15  1 15    - 14  1 14        138395.160     0.010     0.01654
 318: 15  0 15    - 14  0 14        140429.48      0.150     0.04659
 319:  7  2  6    -  7  1  7        141741.689     0.010    -0.00636
 320: 15  2 14    - 14  2 13        141945.385     0.010     0.01133
 321: 15  5 10    - 14  5  9        142399.51      0.150     0.03630  0.5000
 322: 15  5 11    - 14  5 10        142399.51      0.150     0.03630  0.5000
 323: 15  6  9    - 14  6  8        142401.95      0.150     0.11687  0.5000
 324: 15  6 10    - 14  6  9        142401.95      0.150     0.11687  0.5000
 325: 15  7  8    - 14  7  7        142419.675     0.010     0.01230  0.5000
 326: 15  7  9    - 14  7  8        142419.675     0.010     0.01230  0.5000
 327: 15  4 12    - 14  4 11        142424.446     0.010     0.01071
 328: 15  4 11    - 14  4 10        142426.490     0.010     0.00283
 329: 15  8  7    - 14  8  6        142448.00      0.150     0.11014  0.5000
 330: 15  8  8    - 14  8  7        142448.00      0.150     0.11014  0.5000
 331: 15  9  6    - 14  9  5        142484.17      0.150     0.01489  0.5000
 332: 15  9  7    - 14  9  6        142484.17      0.150     0.01489  0.5000
 333: 15 10  5    - 14 10  4        142527.21      0.150    -0.01192  0.5000
 334: 15 10  6    - 14 10  5        142527.21      0.150    -0.01192  0.5000
 335: 15  2 13    - 14  2 12        143759.253     0.010     0.01414
 336: 15  1 14    - 14  1 13        145141.487     0.010    -0.00578
 337: 19  6 13    - 18  6 12        180395.36      0.150     0.06921  0.5000
 338: 19  6 14    - 18  6 13        180395.36      0.150     0.06921  0.5000
 339: 19  7 12    - 18  7 11        180406.29      0.150    -0.03431  0.5000
 340: 19  7 13    - 18  7 12        180406.29      0.150    -0.03431  0.5000
 341: 19  5 14    - 18  5 13        180411.85      0.150    -0.01871  0.5000
 342: 19  5 15    - 18  5 14        180411.85      0.150    -0.01871  0.5000
 343: 19  8 11    - 18  8 10        180434.80      0.150     0.13807  0.5000
 344: 19  8 12    - 18  8 11        180434.80      0.150     0.13807  0.5000
 345: 19  4 16    - 18  4 15        180476.95      0.150    -0.04376
 346: 19  4 15    - 18  4 14        180487.99      0.150     0.09673
 347: 19 10  9    - 18 10  8        180526.47      0.150     0.00385  0.5000
 348: 19 10 10    - 18 10  9        180526.47      0.150     0.00385  0.5000
 349: 19  3 17    - 18  3 16        180534.30      0.150    -0.09794
 350: 19 11  8    - 18 11  7        180585.88      0.150    -0.15968  0.5000
 351: 19 11  9    - 18 11  8        180585.88      0.150    -0.15968  0.5000
 352: 19  3 16    - 18  3 15        180858.66      0.150    -0.00707
 353: 19  2 17    - 18  2 16        182899.39      0.150    -0.00807
 354: 19  1 18    - 18  1 17        183343.63      0.150    -0.05292
 355: 23  2 21    - 22  3 20         19053.200     0.070    -0.00871
 356: 19  3 17    - 20  2 18         19285.155     0.070     0.04646
 357: 14  1 13    - 13  2 12         20508.685     0.070     0.03514
 358:  9  1  8    -  9  1  9         20555.335     0.070     0.06157
 359: 24  2 22    - 23  3 21         32420.465     0.070    -0.00299
 360: 12  1 11    - 12  1 12         35563.920     0.070    -0.01507
 361:  8  0  8    -  7  1  7         36535.125     0.070    -0.01005
 362:  4  1  4    -  3  1  3         37018.935     0.070     0.01282
 363: 33  3 30    - 32  4 29         23135.42      0.100    -0.06768
 364: 10  1  9    - 10  1 10         25111.40      0.100    -0.06348
 365: 28  4 25    - 29  3 26         26343.07      0.100    -0.22760
 366:  9  2  8    - 10  1  9         28156.40      0.100    -0.03307
 367: 11  1 10    - 11  1 11         30115.65      0.100     0.02795
 368: 18  3 16    - 19  2 17         31463.95      0.100     0.00747
 369: 15  1 14    - 14  2 13         33125.57      0.100     0.01137
 370:  8  2  7    -  9  1  8         39836.25      0.100     0.02599
 371: 44  4 40    - 44  4 41         19516.94      0.050    -0.00206
 372: 48  6 42    - 49  5 45         21244.84      0.050     0.03125
 373: 45  4 41    - 45  4 42         22834.56      0.050     0.01696
 374: 43  4 39    - 42  5 38         25557.59      0.050    -0.00839
 375: 38  2 37    - 37  3 34         26206.95      0.050    -0.02070
 376: 33  3 30    - 33  3 31         26540.06      0.050     0.04959
 377: 46  4 42    - 46  4 43         26569.40      0.050    -0.00594
 378: 47  4 43    - 47  4 44         30748.46      0.050     0.00042
 379: 48  4 44    - 48  4 45         35396.42      0.050     0.01346
 380: 37  5 32    - 38  4 35         39861.37      0.050     0.01795
 381: 40  6 35    - 41  5 36        100155.61      0.050    -0.00413
 382: 40  6 34    - 41  5 37        101033.92      0.050     0.03964
 383: 44  3 41    - 44  3 42        102505.49      0.050     0.12506
 384: 49  7 43    - 50  6 44        103625.67      0.050     0.02442
 385: 49  7 42    - 50  6 45        104010.11      0.050    -0.01617
 386: 49  4 45    - 48  5 44        105574.39      0.050    -0.00458
 387: 39  3 36    - 38  4 35        107539.90      0.050    -0.03797
 388: 39  6 34    - 40  5 35        110242.39      0.050     0.01843
 389: 47  3 44    - 47  3 45        133381.39      0.050     0.01897
 390: 46  7 40    - 47  6 41        133561.15      0.050    -0.02771
 391: 46  7 39    - 47  6 42        133748.48      0.050    -0.11552
 392: 35  2 33    - 35  2 34        135005.82      0.050     0.02519
 393: 48  3 45    - 48  3 46        144501.91      0.050    -0.12640
 394: 18 12  6    - 17 12  5        171148.62      0.050     0.01251  0.5000
 395: 18 12  7    - 17 12  6        171148.62      0.050     0.01251  0.5000
 396: 18 13  5    - 17 13  4        171219.72      0.050     0.06541  0.5000
 397: 18 13  6    - 17 13  5        171219.72      0.050     0.06541  0.5000
 398: 18 14  4    - 17 14  3        171297.15      0.050     0.08275  0.5000
 399: 18 14  5    - 17 14  4        171297.15      0.050     0.08275  0.5000
 400: 18 15  3    - 17 15  2        171380.62      0.050     0.03403  0.5000
 401: 18 15  4    - 17 15  3        171380.62      0.050     0.03403  0.5000
 402: 18 16  2    - 17 16  1        171470.09      0.050     0.08450  0.5000
 403: 18 16  3    - 17 16  2        171470.09      0.050     0.08450  0.5000
 404: 18 17  1    - 17 17  0        171565.27      0.050     0.11475  0.5000
 405: 18 17  2    - 17 17  1        171565.27      0.050     0.11475  0.5000
 406: 19 12  7    - 18 12  6        180653.41      0.050     0.02182  0.5000
 407: 19 12  8    - 18 12  7        180653.41      0.050     0.02182  0.5000
 408: 19 13  6    - 18 13  5        180728.02      0.050     0.07940  0.5000
 409: 19 13  7    - 18 13  6        180728.02      0.050     0.07940  0.5000
 410: 19 14  5    - 18 14  4        180809.33      0.050     0.03278  0.5000
 411: 19 14  6    - 18 14  5        180809.33      0.050     0.03278  0.5000
 412: 19 15  4    - 18 15  3        180897.17      0.050     0.00869  0.5000
 413: 19 15  5    - 18 15  4        180897.17      0.050     0.00869  0.5000
 414: 19 16  3    - 18 16  2        180991.33      0.050     0.02974  0.5000
 415: 19 16  4    - 18 16  3        180991.33      0.050     0.02974  0.5000
 416: 43  3 40    - 43  2 41        181055.55      0.050    -0.02183
 417: 22 12 11    - 21 12 10        209164.21      0.050    -0.01080  0.5000
 418: 22 12 10    - 21 12  9        209164.21      0.050    -0.01080  0.5000
 419: 22 13 10    - 21 13  9        209248.86      0.050     0.01192  0.5000
 420: 22 13  9    - 21 13  8        209248.86      0.050     0.01192  0.5000
 421: 22 14  9    - 21 14  8        209341.70      0.050     0.01958  0.5000
 422: 22 14  8    - 21 14  7        209341.70      0.050     0.01958  0.5000
 423: 22 15  8    - 21 15  7        209442.29      0.050     0.00349  0.5000
 424: 22 15  7    - 21 15  6        209442.29      0.050     0.00349  0.5000
 425: 22 16  7    - 21 16  6        209550.32      0.050    -0.01572  0.5000
 426: 22 16  6    - 21 16  5        209550.32      0.050    -0.01572  0.5000
 427: 22 17  6    - 21 17  5        209665.47      0.050    -0.09232  0.5000
 428: 22 17  5    - 21 17  4        209665.47      0.050    -0.09232  0.5000
 429: 22 18  5    - 21 18  4        209787.74      0.050    -0.00348  0.5000
 430: 22 18  4    - 21 18  3        209787.74      0.050    -0.00348  0.5000
 431: 22 19  4    - 21 19  3        209916.69      0.050     0.00452  0.5000
 432: 22 19  3    - 21 19  2        209916.69      0.050     0.00452  0.5000
 433: 22 20  3    - 21 20  2        210052.29      0.050     0.07509  0.5000
 434: 22 20  2    - 21 20  1        210052.29      0.050     0.07509  0.5000
 435: 22 21  2    - 21 21  1        210194.19      0.050     0.01698  0.5000
 436: 22 21  1    - 21 21  0        210194.19      0.050     0.01698  0.5000
 437: 23 12 12    - 22 12 11        218666.47      0.050    -0.09150  0.5000
 438: 23 12 11    - 22 12 10        218666.47      0.050    -0.09150  0.5000
 439: 23 13 11    - 22 13 10        218754.33      0.050    -0.05807  0.5000
 440: 23 13 10    - 22 13  9        218754.33      0.050    -0.05807  0.5000
 441: 23 14 10    - 22 14  9        218850.96      0.050     0.04273  0.5000
 442: 23 14  9    - 22 14  8        218850.96      0.050     0.04273  0.5000
 443: 23 15  9    - 22 15  8        218955.69      0.050     0.02533  0.5000
 444: 23 15  8    - 22 15  7        218955.69      0.050     0.02533  0.5000
 445: 23 16  8    - 22 16  7        219068.22      0.050    -0.04124  0.5000
 446: 23 16  7    - 22 16  6        219068.22      0.050    -0.04124  0.5000
 447: 23 17  7    - 22 17  6        219188.47      0.050     0.05761  0.5000
 448: 23 17  6    - 22 17  5        219188.47      0.050     0.05761  0.5000
 449: 23 18  6    - 22 18  5        219315.93      0.050     0.05720  0.5000
 450: 23 18  5    - 22 18  4        219315.93      0.050     0.05720  0.5000
 451: 23 19  5    - 22 19  4        219450.43      0.050    -0.00060  0.5000
 452: 23 19  4    - 22 19  3        219450.43      0.050    -0.00060  0.5000
 453: 23 20  4    - 22 20  3        219592.00      0.050     0.10271  0.5000
 454: 23 20  3    - 22 20  2        219592.00      0.050     0.10271  0.5000
 455: 23 21  3    - 22 21  2        219740.15      0.050     0.04882  0.5000
 456: 23 21  2    - 22 21  1        219740.15      0.050     0.04882  0.5000
 457: 49  4 46    - 49  3 47        350364.205     0.050    -0.02567
 458: 33  2 32    - 32  1 31        350864.958     0.050    -0.01098
 459: 14  6  8    - 15  5 11        352087.855     0.050     0.06889  0.5000
 460: 14  6  9    - 15  5 10        352087.855     0.050     0.06889  0.5000
 461:  4  4  0    -  3  3  1        353241.570     0.050     0.01062
 462: 50  4 47    - 50  3 48        354249.330     0.050     0.03481
 463: 14  3 12    - 13  2 11        355074.501     0.050     0.00733
 464: 23  7 16    - 24  6 19        355786.257     0.050    -0.03465  0.5000
 465: 23  7 17    - 24  6 18        355786.257     0.050    -0.03465  0.5000
 466: 44  2 43    - 44  1 44        356170.288     0.050    -0.02449
 467: 18  2 16    - 17  1 17        356908.617     0.050     0.02565
 468: 39  1 39    - 38  0 38        357450.246     0.050    -0.00547
 469: 32  8 24    - 33  7 27        359195.045     0.050    -0.00999  0.5000
 470: 32  8 25    - 33  7 26        359195.045     0.050    -0.00999  0.5000
 471: 14  3 11    - 13  2 12        359906.869     0.050     0.02408
 472: 50  5 45    - 50  4 46        361357.334     0.050     0.00979
 473: 13  6  7    - 14  5 10        361581.961     0.050    -0.01723  0.5000
 474: 13  6  8    - 14  5  9        361581.961     0.050    -0.01723  0.5000
 475: 35  2 34    - 34  1 33        362258.163     0.050    -0.06536
 476: 49  5 44    - 49  4 45        365486.526     0.050    -0.01326
 477: 40  1 40    - 39  0 39        366288.484     0.050     0.02830
 478: 41  1 40    - 40  2 39        366506.768     0.050    -0.01015
 479: 36  2 35    - 35  1 34        368211.273     0.050    -0.02174
 480: 31  8 23    - 32  7 26        368711.306     0.050    -0.03640  0.5000
 481: 31  8 24    - 32  7 25        368711.306     0.050    -0.03640  0.5000
 482: 48  5 43    - 48  4 44        369371.352     0.050    -0.01509
 483: 15  3 12    - 14  2 13        369955.234     0.050     0.01570
 484: 39 11 29    - 38 11 28        370487.326     0.050    -0.03488  0.5000
 485: 39 11 28    - 38 11 27        370487.326     0.050    -0.03488  0.5000
 486: 39 12 28    - 38 12 27        370590.074     0.050    -0.01859  0.5000
 487: 39 12 27    - 38 12 26        370590.074     0.050    -0.01859  0.5000
 488: 39  6 34    - 38  6 33        370621.595     0.050    -0.01548
 489: 39  6 33    - 38  6 32        370627.008     0.050    -0.03273
 490: 39 13 27    - 38 13 26        370715.138     0.050    -0.00908  0.5000
 491: 39 13 26    - 38 13 25        370715.138     0.050    -0.00908  0.5000
 492: 39 14 26    - 38 14 25        370859.574     0.050     0.01765  0.5000
 493: 39 14 25    - 38 14 24        370859.574     0.050     0.01765  0.5000
 494: 39  5 35    - 38  5 34        370954.982     0.050    -0.01211
 495: 39 15 25    - 38 15 24        371021.251     0.050    -0.00924  0.5000
 496: 39 15 24    - 38 15 23        371021.251     0.050    -0.00924  0.5000
 497: 39  5 34    - 38  5 33        371071.589     0.050    -0.05341
 498: 39  4 36    - 38  4 35        371178.855     0.050    -0.02791
 499: 16  3 14    - 15  2 13        371752.525     0.050    -0.01000
 500: 39  4 35    - 38  4 34        372609.098     0.050    -0.02137
 501: 47  5 42    - 47  4 43        373001.735     0.050     0.00717
 502: 41  0 41    - 40  1 40        373519.983     0.050    -0.01526
 503: 40  2 39    - 39  2 38        373549.122     0.050    -0.02212
 504: 19  2 17    - 18  1 18        373941.604     0.050     0.05532
 505: 41  1 41    - 40  1 40        374269.638     0.050    -0.05037
 506: 37  2 36    - 36  1 35        374348.298     0.050    -0.01170
 507: 41  0 41    - 40  0 40        374398.509     0.050    -0.04115
 508: 21  7 14    - 22  6 17        374796.961     0.050     0.00246  0.5000
 509: 21  7 15    - 22  6 16        374796.961     0.050     0.00246  0.5000
 510: 47  1 46    - 47  0 47        375007.962     0.050     0.05588
 511: 41  1 41    - 40  0 40        375148.228     0.050    -0.01226
 512: 40  1 39    - 39  1 38        375751.226     0.050    -0.00383
 513: 39  2 37    - 38  2 36        375969.398     0.050    -0.01096
 514: 46  5 41    - 46  4 42        376372.561     0.050    -0.00596
 515: 39  3 36    - 38  3 35        376582.271     0.050    -0.01900
 516: 42  1 41    - 41  2 40        377421.114     0.050    -0.00421
 517: 30  8 22    - 31  7 25        378221.142     0.050     0.02503  0.5000
 518: 30  8 23    - 31  7 24        378221.142     0.050     0.02503  0.5000
 519: 47  2 45    - 46  3 44        378757.400     0.050     0.01901
 520: 40  3 38    - 39  3 37        379011.289     0.050    -0.03765
 521: 17  3 15    - 16  2 14        379735.837     0.050    -0.02426
 522: 40  9 32    - 39  9 31        379860.151     0.050    -0.02194  0.5000
 523: 40  9 31    - 39  9 30        379860.151     0.050    -0.02194  0.5000
 524: 40  8 33    - 39  8 32        379869.978     0.050    -0.01835  0.5000
 525: 40  8 32    - 39  8 31        379869.978     0.050    -0.01835  0.5000
 526: 40 10 31    - 39 10 30        379898.993     0.050    -0.01921  0.5000
 527: 40 10 30    - 39 10 29        379898.993     0.050    -0.01921  0.5000
 528: 40 11 29    - 39 11 28        379973.680     0.050    -0.02615  0.5000
 529: 40 11 30    - 39 11 29        379973.680     0.050    -0.02615  0.5000
 530: 45  2 44    - 44  1 43        430123.735     0.050    -0.01528
 531: 45  2 43    - 44  2 42        431265.334     0.050    -0.02655
 532: 45  4 41    - 44  4 40        431515.341     0.050    -0.01926
 533: 46  3 44    - 45  3 43        434724.607     0.050    -0.01026
 534: 24  8 16    - 25  7 19        435172.217     0.050    -0.02197  0.5000
 535: 24  8 17    - 25  7 18        435172.217     0.050    -0.02197  0.5000
 536: 45  3 42    - 44  3 41        435335.335     0.050    -0.00628
 537: 46  9 38    - 45  9 37        436794.835     0.050    -0.00500  0.5000
 538: 46  9 37    - 45  9 36        436794.835     0.050    -0.00500  0.5000
 539: 46  8 39    - 45  8 38        436851.701     0.050    -0.02231  0.5000
 540: 46  8 38    - 45  8 37        436851.701     0.050    -0.02231  0.5000
 541: 46  7 40    - 45  7 39        437013.065     0.050     0.02210
 542: 46  7 39    - 45  7 38        437014.398     0.050    -0.03060
 543: 48  0 48    - 47  1 47        437030.566     0.050    -0.01346
 544: 47  2 46    - 46  2 45        437042.378     0.050    -0.01261
 545: 46 13 34    - 45 13 33        437100.357     0.050     0.01178  0.5000
 546: 46 13 33    - 45 13 32        437100.357     0.050     0.01178  0.5000
 547: 48  1 48    - 47  1 47        437271.941     0.050    -0.00923
 548: 48  0 48    - 47  0 47        437314.963     0.050    -0.00727
 549: 46  6 41    - 45  6 40        437338.301     0.050     0.00538
 550: 46  6 40    - 45  6 39        437370.273     0.050     0.00809
 551: 46  4 43    - 45  4 42        437669.436     0.050    -0.00605
 552: 46  5 42    - 45  5 41        437816.510     0.050    -0.01372
 553: 47  1 46    - 46  1 45        438105.056     0.050    -0.00938
 554: 46  5 41    - 45  5 40        438293.462     0.050    -0.00712
 555: 13  4 10    - 12  3  9        438539.052     0.050     0.00584
 556: 13  4  9    - 12  3 10        438622.806     0.050    -0.01077
 557: 46  2 44    - 45  2 43        440335.865     0.050    -0.00177
 558: 14  7  7    - 15  6 10        441207.035     0.050    -0.05232  0.5000
 559: 14  7  8    - 15  6  9        441207.035     0.050    -0.05232  0.5000
 560: 46  4 42    - 45  4 41        441404.297     0.050    -0.00796
 561: 27  3 25    - 26  2 24        443681.395     0.050    -0.00918
 562: 47  3 45    - 46  3 44        443954.885     0.050    -0.01545
 563: 23  8 15    - 24  7 18        444650.650     0.050    -0.03659  0.5000
 564: 23  8 16    - 24  7 17        444650.650     0.050    -0.03659  0.5000
 565: 46  3 43    - 45  3 42        445023.253     0.050    -0.01775
 566: 22  3 19    - 21  2 20        445289.079     0.050     0.00328
 567: 47  2 46    - 46  1 45        445693.721     0.050    -0.01702
 568: 49  0 49    - 48  1 48        446059.085     0.050    -0.02277
 569: 48  2 47    - 47  2 46        446079.310     0.050    -0.01686
 570: 49  1 49    - 48  1 48        446263.822     0.050    -0.02353
 571: 47  9 38    - 46  9 37        446282.090     0.050    -0.01516  0.5000
 572: 47  9 39    - 46  9 38        446282.090     0.050    -0.01516  0.5000
 573: 47 10 37    - 46 10 36        446288.840     0.050     0.00797  0.5000
 574: 47 10 38    - 46 10 37        446288.840     0.050     0.00797  0.5000
 575: 49  0 49    - 48  0 48        446300.452     0.050    -0.02654
 576: 47 12 36    - 46 12 35        446446.834     0.050     0.00593  0.5000
 577: 47 12 35    - 46 12 34        446446.834     0.050     0.00593  0.5000
 578: 49  1 49    - 48  0 48        446505.206     0.050    -0.01029
 579: 47  7 41    - 46  7 40        446525.889     0.050    -0.00454
 580: 47  7 40    - 46  7 39        446527.697     0.050    -0.01921
 581: 47 13 35    - 46 13 34        446578.003     0.050     0.00541  0.5000
 582: 47 13 34    - 46 13 33        446578.003     0.050     0.00541  0.5000
 583: 47 14 34    - 46 14 33        446736.273     0.050     0.00505  0.5000
 584: 47 14 33    - 46 14 32        446736.273     0.050     0.00505  0.5000
 585: 47  6 42    - 46  6 41        446875.602     0.050    -0.01147
 586: 47  6 41    - 46  6 40        446915.759     0.050    -0.02603
 587: 47 15 33    - 46 15 32        446918.199     0.050     0.06580  0.5000
 588: 47 15 32    - 46 15 31        446918.199     0.050     0.06580  0.5000
 589: 48  1 47    - 47  1 46        447023.373     0.050    -0.01099
 590: 47  4 44    - 46  4 43        447129.973     0.050    -0.01494
 591: 47  5 43    - 46  5 42        447367.856     0.050    -0.01160
 592: 47  5 42    - 46  5 41        447938.199     0.050    -0.00345
 593: 14  4 11    - 13  3 10        447959.338     0.050     0.00786
 594: 28  3 26    - 27  2 25        448485.277     0.050    -0.00495
 595: 23  2 21    - 22  1 22        448926.396     0.050     0.07643
 596: 49  1 48    - 48  2 47        449301.046     0.050     0.00594
 597: 47  2 45    - 46  2 44        449368.285     0.050     0.00161
 598: 13  7  6    - 14  6  9        450685.151     0.050    -0.02963  0.5000
 599: 13  7  7    - 14  6  8        450685.151     0.050    -0.02963  0.5000
 600:  5  5  1    -  4  4  0        452437.351     0.050     0.01517  0.5000
 601:  5  5  0    -  4  4  1        452437.351     0.050     0.01517  0.5000
 602: 29  3 27    - 28  2 26        453036.879     0.050    -0.02316
 603: 48 13 36    - 47 13 35        456054.092     0.050     0.03210  0.5000
 604: 48 13 35    - 47 13 34        456054.092     0.050     0.03210  0.5000
 605: 48 14 35    - 47 14 34        456213.534     0.050     0.03768  0.5000
 606: 48 14 34    - 47 14 33        456213.534     0.050     0.03768  0.5000
 607: 30  3 28    - 29  2 27        457351.957     0.050     0.02959
 608: 15  4 12    - 14  3 11        457352.990     0.200    -0.10941
 609: 15  4 11    - 14  3 12        457560.563     0.050     0.01167
 610: 16  6 10    - 15  5 11        646388.85      0.500     0.16479  0.5000
 611: 16  6 11    - 15  5 10        646388.85      0.500     0.16479  0.5000
 612: 68  1 67    - 67  2 66        625430.22      0.500     0.27031
 613: 69  0 69    - 68  1 68        625690.88      0.500     0.55438
 614: 69  1 69    - 68  0 68        625705.88      0.500     0.18793
 615: 66 13 54    - 65 13 53        626312.02      0.500     0.02875  0.5000
 616: 66 13 53    - 65 13 52        626312.02      0.500     0.02875  0.5000
 617: 66  3 64    - 65  2 63        626356.04      0.500     0.59265
 618: 66 17 50    - 65 17 49        627178.67      0.500     0.27970  0.5000
 619: 66 17 49    - 65 17 48        627178.67      0.500     0.27970  0.5000
 620: 66 18 49    - 65 18 48        627481.06      0.500     0.67363  0.5000
 621: 66 18 48    - 65 18 47        627481.06      0.500     0.67363  0.5000
 622: 66  6 60    - 65  6 59        629421.35      0.500    -0.04185
 623: 66  3 63    - 65  3 62        629993.73      0.500     0.27366
 624: 67  5 63    - 66  5 62        637167.00      0.500     0.60515
 625: 66  4 62    - 65  4 61        637433.53      0.500     0.33351
 626: 67  3 64    - 66  3 63        638827.09      0.500     0.23198
 627: 68  4 65    - 67  4 64        642338.21      0.500     0.27413
 628: 67  5 62    - 66  5 61        644382.61      0.500     0.17298
 629: 69  2 67    - 68  2 66        644495.63      0.500     0.41589
 630: 68 11 58    - 67 11 57        645074.10      0.500    -0.09683  0.5000
 631: 68 11 57    - 67 11 56        645074.10      0.500    -0.09683  0.5000
 632: 68 12 57    - 67 12 56        645095.31      0.500     0.68975  0.5000
 633: 68 12 56    - 67 12 55        645095.31      0.500     0.68975  0.5000
 634: 68 10 59    - 67 10 58        645150.98      0.500     0.18842  0.5000
 635: 68 10 58    - 67 10 57        645150.98      0.500     0.18842  0.5000
 636: 68  8 61    - 67  8 60        645777.07      0.500     0.39771
 637: 68 16 53    - 67 16 52        645780.07      0.500     0.51353  0.5000
 638: 68 16 52    - 67 16 51        645780.07      0.500     0.51353  0.5000
 639: 67  4 63    - 66  4 62        646892.08      0.500     0.19405
 640: 91  5 86    - 90  5 85        873560.30      0.500     0.14017
 641: 93  5 89    - 92  5 88        875376.78      0.500    -0.01371
 642: 95  2 93    - 94  2 92        875597.47      0.500     0.46862
 643: 94  4 91    - 93  4 90        875755.55      0.500    -0.05216
 644: 94  3 91    - 93  3 90        876147.85      0.500    -0.04719
 645: 93  4 89    - 92  4 88        878713.95      0.500    -0.27228
 646: 92  5 87    - 91  5 86        882528.09      0.500     0.06906
 647: 93  8 86    - 92  8 85        882962.31      0.500    -0.24362
 648: 93  7 87    - 92  7 86        883518.77      0.500    -0.10539
 649: 94  5 90    - 93  5 89        884332.97      0.500    -0.01761
 650: 95  4 92    - 94  4 91        884634.29      0.500     0.30014
 651: 95  3 92    - 94  3 91        884980.62      0.500     0.01696
 652: 95  5 91    - 94  5 90        893277.60      0.500    -0.16652
 653: 95  4 91    - 94  4 90        896068.05      0.500    -0.18499
 654: 94  5 89    - 93  5 88        900324.32      0.500    -0.38370
 655: 98  4 95    - 97  4 94        911242.30      0.500    -0.94015
 656: 98  3 95    - 97  3 94        911481.13      0.500     0.03705
 657:  6  1  6    -  5  1  5         55510.555     0.005    -0.00304
 658:  6  0  6    -  5  0  5         56786.933     0.005     0.00180
 659: 11  1 10    - 11  0 11         62034.991     0.005    -0.00251
 660:  7  1  7    -  6  1  6         64749.016     0.005     0.00592
 661: 34  5 30    - 35  4 31         65318.306     0.005     0.00112
 662: 12  1 11    - 12  0 12         65482.636     0.005    -0.00111
 663:  7  0  7    -  6  0  6         66198.339     0.005    -0.00669
 664:  7  2  6    -  6  2  5         66370.041     0.005     0.00173
 665:  7  2  5    -  6  2  4         66563.897     0.005     0.00145
 666:  7  1  6    -  6  1  5         67946.685     0.005    -0.00004
 667: 25  4 21    - 26  3 24         67962.468     0.005    -0.00082
 668: 13  1 12    - 13  0 13         69332.889     0.005    -0.00284
 669: 50  4 47    - 49  5 44         69415.786     0.005    -0.00331
 670: 43  6 38    - 44  5 39         69475.554     0.005    -0.00319
 671: 11  0 11    - 10  1 10         69717.860     0.005     0.00078
 672: 28  2 26    - 28  2 27         70207.665     0.005     0.00184
 673: 55  3 53    - 54  4 50         70952.862     0.005     0.00275
 674: 71  9 63    - 72  8 64         71002.762     0.005    -0.00443
 675: 71  9 62    - 72  8 65         71156.631     0.005     0.00774
 676: 43  6 37    - 44  5 40         71210.062     0.005    -0.00345
 677: 24  4 21    - 25  3 22         71317.563     0.005     0.00205
 678: 45  3 43    - 44  4 40         71491.741     0.005     0.00080
 679: 18  1 17    - 17  2 16         71903.826     0.005     0.00579
 680: 52  7 46    - 53  6 47         73280.480     0.005     0.00010
 681: 14  1 13    - 14  0 14         73605.368     0.005    -0.00230
 682:  8  1  8    -  7  1  7         73981.553     0.005     0.00021
 683: 52  7 45    - 53  6 48         74033.549     0.005    -0.00086
 684: 54  4 50    - 54  4 51         74113.095     0.005    -0.00006
 685: 27  2 25    - 26  3 24         74149.616     0.005     0.00388
 686: 54  3 52    - 53  4 49         74480.461     0.005     0.00496
 687: 46  3 44    - 45  4 41         74700.998     0.005     0.00079
 688: 68  5 63    - 68  5 64         75200.889     0.005    -0.00300
 689: 41  3 38    - 41  3 39         75755.104     0.005    -0.00165
 690:  8  2  7    -  7  2  6         75838.862     0.005     0.00204
 691:  8  2  6    -  7  2  5         76128.881     0.005    -0.00054
 692: 59  5 55    - 58  6 52         76813.698     0.005     0.00482
 693: 61  8 54    - 62  7 55         77058.636     0.005    -0.00628
 694: 57  5 52    - 56  6 51         77154.094     0.005    -0.00290
 695: 18  1 17    - 18  1 18         77210.991     0.005    -0.01076
 696: 47  3 45    - 46  4 42         77251.593     0.005     0.00030
 697: 14  3 12    - 15  2 13         77293.435     0.005     0.00091
 698: 61  8 53    - 62  7 56         77370.907     0.005    -0.00191
 699: 47  4 43    - 46  5 42         77479.930     0.005     0.00169
 700:  8  1  7    -  7  1  6         77633.824     0.005     0.00143
 701: 37  3 34    - 36  4 33         78017.128     0.005     0.00015
 702: 68  6 63    - 67  7 60         78124.406     0.005    -0.00433
 703: 15  1 14    - 15  0 15         78317.430     0.005     0.00033
 704: 67  6 61    - 66  7 60         78472.488     0.005     0.00130
 705: 42  6 37    - 43  5 38         79779.604     0.005     0.00553
 706: 49  3 47    - 48  4 44         80254.077     0.005     0.00449
 707: 50  3 48    - 49  4 45         80653.034     0.005     0.00062
 708: 12  0 12    - 11  1 11         80921.276     0.005     0.00375
 709: 23  4 20    - 24  3 21         82009.242     0.005     0.00298
 710: 55  4 51    - 55  4 52         82455.109     0.005     0.00614
 711:  9  0  9    -  8  0  8         84946.000     0.005    -0.00051
 712: 19  1 18    - 18  2 17         85097.235     0.005     0.00481
 713:  9  2  8    -  8  2  7         85302.644     0.005    -0.00320
 714:  9  3  7    -  8  3  6         85426.926     0.005     0.00584
 715:  9  3  6    -  8  3  5         85434.529     0.005     0.00295
 716:  9  2  7    -  8  2  6         85715.423     0.005    -0.00102
 717:  9  1  8    -  8  1  7         87312.812     0.005    -0.00378
 718: 68  6 62    - 67  7 61         90398.531     0.005    -0.00256
 719: 56  4 52    - 56  4 53         91337.277     0.005     0.00243
 720: 13  0 13    - 12  1 12         92152.712     0.005     0.00642
 721: 78  7 71    - 77  8 70         92412.587     0.005     0.00813
 722: 70  5 65    - 70  5 66         92471.896     0.005     0.00138
 723: 22  4 19    - 23  3 20         92522.642     0.005     0.00165
 724: 20  1 19    - 20  1 20         94249.772     0.005     0.00180
 725: 10  0 10    -  9  0  9         94276.636     0.005     0.00169
 726: 13  3 10    - 14  2 13         94351.591     0.005    -0.00389
 727: 10  2  9    -  9  2  8         94760.783     0.005     0.00189
 728: 10  3  7    -  9  3  6         94941.630     0.005    -0.00036
 729: 10  2  8    -  9  2  7         95325.476     0.005     0.00169
 730: 22  4 18    - 23  3 21         96244.152     0.005     0.00534
 731: 10  1  9    -  9  1  8         96982.442     0.005     0.00386
 732:  6  1  6    -  5  0  5         97286.828     0.005     0.00474
 733: 20  1 19    - 19  2 18         98399.655     0.005     0.00661
 734: 57  4 53    - 57  4 54        100751.314     0.005     0.00729
 735: 19  1 18    - 19  0 19        101780.899     0.005    -0.00051
 736: 21  4 18    - 22  3 19        102877.892     0.005    -0.00310
 737: 29  2 27    - 28  3 26        103179.128     0.005     0.00134
 738: 21  1 20    - 21  1 21        103290.936     0.005     0.00120
 739: 12  3  9    - 13  2 12        103378.719     0.005    -0.00188
 740: 14  0 14    - 13  1 13        103386.105     0.005     0.00356
 741: 11  0 11    - 10  0 10        103575.395     0.005    -0.00033
 742: 11  2 10    - 10  2  9        104212.647     0.005     0.00039
 743: 11  3  9    - 10  3  8        104432.780     0.005     0.00003
 744: 11  3  8    - 10  3  7        104453.916     0.005     0.00195
 745: 11  2  9    - 10  2  8        104960.538     0.005    -0.00192
 746:  7  1  7    -  6  0  6        105248.910     0.005     0.00787
 747: 20  1 19    - 20  0 20        108813.602     0.005    -0.00324
 748: 11  3  9    - 12  2 10        109036.159     0.005    -0.01164
 749: 12  1 12    - 11  1 11        110839.976     0.005     0.00170
 750: 21  1 20    - 20  2 19        111793.923     0.005     0.00276
 751: 72  5 67    - 72  5 68        112009.753     0.005     0.00081
 752: 22  1 21    - 22  1 22        112651.849     0.005    -0.00267
 753:  8  1  8    -  7  0  7        113032.115     0.005     0.00577
 754: 20  4 17    - 21  3 18        113093.997     0.005    -0.00056
 755: 20  2 18    - 20  1 19        113266.689     0.005    -0.00009
 756: 19  2 17    - 19  1 18        113386.864     0.005    -0.00000
 757: 21  2 19    - 21  1 20        113501.809     0.005     0.00011
 758: 12  2 11    - 11  2 10        113657.635     0.005     0.00022
 759: 18  2 16    - 18  1 17        113831.150     0.005     0.00115
 760: 12  5  8    - 11  5  7        113904.798     0.005     0.00211  0.5000
 761: 12  5  7    - 11  5  6        113904.798     0.005     0.00211  0.5000
 762: 12  3 10    - 11  3  9        113939.397     0.005    -0.00030
 763: 12  3  9    - 11  3  8        113972.215     0.005     0.00059
 764: 22  2 20    - 22  1 21        114120.969     0.005    -0.00300
 765: 17  2 15    - 17  1 16        114565.898     0.005     0.00208
 766: 12  2 10    - 11  2  9        114621.567     0.005     0.00066
 767: 23  2 21    - 23  1 22        115150.613     0.005     0.00138
 768: 20  4 16    - 21  3 19        115287.666     0.005     0.00191
 769: 16  2 14    - 16  1 15        115555.105     0.005    -0.00028
 770: 29  5 24    - 30  4 27        117968.471     0.005    -0.00253
 771: 30  2 28    - 29  3 27        118005.143     0.005     0.00098
 772: 14  2 12    - 14  1 13        118142.953     0.005     0.00136
 773: 25  2 23    - 25  1 24        118536.426     0.005     0.00131
 774: 15  3 13    - 14  3 12        142472.330     0.005    -0.00669
 775: 15  3 12    - 14  3 11        142572.954     0.005    -0.00339
 776: 32  2 30    - 32  1 31        146216.314     0.005    -0.01149
 777: 26  5 22    - 27  4 23        146684.840     0.005    -0.00400
 778: 26  5 21    - 27  4 24        147187.600     0.005     0.00091
 779: 25  1 24    - 25  0 25        150355.086     0.005     0.01293
 780: 16  2 15    - 15  2 14        151356.948     0.005     0.00030
 781: 16  6 11    - 15  6 10        151899.063     0.005    -0.00297  0.5000
 782: 16  6 10    - 15  6  9        151899.063     0.005    -0.00297  0.5000
 783: 16  5 12    - 15  5 11        151900.284     0.005    -0.00136
 784: 16  7  9    - 15  7  8        151915.868     0.005     0.00277  0.5000
 785: 16  7 10    - 15  7  9        151915.868     0.005     0.00277  0.5000
 786: 16  4 13    - 15  4 12        151933.608     0.005    -0.00025
 787: 16  8  8    - 15  8  7        151944.550     0.005     0.00113  0.5000
 788: 16  8  9    - 15  8  8        151944.550     0.005     0.00113  0.5000
 789: 16  3 14    - 15  3 13        151986.758     0.005    -0.00622
 790: 33  2 31    - 33  1 32        152328.952     0.005    -0.00312
 791: 24  1 23    - 23  2 22        152332.691     0.005     0.00895
 792: 12  2 11    - 12  1 12        153421.750     0.005    -0.00406
 793: 16  2 14    - 15  2 13        153518.944     0.005     0.00624
 794: 16  1 15    - 15  1 14        154724.540     0.005     0.00980
 795: 10  1 10    -  9  1  9         92426.250     0.003     0.00191
 796: 11  0 11    - 10  0 10        103575.397     0.005     0.00167
 797: 12  0 12    - 11  0 11        112840.641     0.005    -0.00272
 798: 72  5 67    - 72  5 68        112009.751     0.005    -0.00119
 799: 45  3 42    - 45  3 43        112362.168     0.003     0.00138
 800: 12  0 12    - 11  0 11        112840.6435    0.002    -0.00022
 801: 63  5 59    - 62  6 56        113146.644     0.015     0.01371
 802: 48  7 42    - 49  6 43        113644.988     0.005     0.00714
 803: 48  7 41    - 49  6 44        113949.206     0.005     0.00290
 804: 70  6 64    - 69  7 63        114936.601     0.010    -0.00192
 805: 80  7 73    - 79  8 72        115440.193     0.010    -0.01600
 806: 55  3 52    - 56  2 55        116111.977     0.015     0.00877
 807: 12  1 11    - 11  1 10        116288.2852    0.002    -0.00211
 808: 60  5 55    - 59  6 54        116581.891     0.004    -0.00499
 809: 61  4 57    - 61  3 58        243094.816     0.003     0.00097
 810: 26 18  8    - 25 18  7        247893.942     0.010    -0.00816  0.5000
 811: 26 18  9    - 25 18  8        247893.942     0.010    -0.00816  0.5000
 812: 26 19  7    - 25 19  6        248045.147     0.005    -0.00874  0.5000
 813: 26 19  8    - 25 19  7        248045.147     0.005    -0.00874  0.5000
 814: 26 20  6    - 25 20  5        248204.255     0.003     0.00254  0.5000
 815: 26 20  7    - 25 20  6        248204.255     0.003     0.00254  0.5000
 816: 34 18 16    - 33 18 15        324048.125     0.003    -0.00012  0.5000
 817: 34 18 17    - 33 18 16        324048.125     0.003    -0.00012  0.5000
 818: 34 20 14    - 33 20 13        324446.590     0.005    -0.00578  0.5000
 819: 34 20 15    - 33 20 14        324446.590     0.005    -0.00578  0.5000
 820: 42  1 41    - 42  1 42        324719.113     0.005    -0.00266
 821: 34 22 12    - 33 22 11        324886.272     0.003    -0.00018  0.5000
 822: 34 22 13    - 33 22 12        324886.272     0.003    -0.00018  0.5000
 823: 34 24 10    - 33 24  9        325364.619     0.005    -0.00335  0.5000
 824: 34 24 11    - 33 24 10        325364.619     0.005    -0.00335  0.5000
 825: 34 25  9    - 33 25  8        325617.629     0.003     0.00472  0.5000
 826: 34 25 10    - 33 25  9        325617.629     0.003     0.00472  0.5000
 827: 34 26  8    - 33 26  7        325879.526     0.008     0.00308  0.5000
 828: 34 26  9    - 33 26  8        325879.526     0.008     0.00308  0.5000
 829: 34 27  7    - 33 27  6        326150.091     0.005    -0.00841  0.5000
 830: 34 27  8    - 33 27  7        326150.091     0.005    -0.00841  0.5000
 831: 34 28  6    - 33 28  5        326429.152     0.008    -0.00104  0.5000
 832: 34 28  7    - 33 28  6        326429.152     0.008    -0.00104  0.5000
 833: 34 29  5    - 33 29  4        326716.504     0.015     0.00101  0.5000
 834: 34 29  6    - 33 29  5        326716.504     0.015     0.00101  0.5000
 835: 34 30  4    - 33 30  3        327012.001     0.015     0.00977  0.5000
 836: 34 30  5    - 33 30  4        327012.001     0.015     0.00977  0.5000
 837: 36  2 35    - 35  2 34        337039.730     0.010    -0.00704
 838: 35  3 32    - 34  3 31        337050.895     0.020    -0.01646
 839: 37  1 37    - 36  0 36        339852.728     0.010    -0.01017
 840: 36  3 34    - 35  3 33        341563.752     0.010    -0.00603

b) H2(13)CCHCN
Lines 1 - 75 are from Ref. 14.
Unfortunately, transition frequencies of H2C(13)CHCN were given for those 
of H2(13)CCHCN in Table 2 of Ref. 14. We are grateful to Jean Marcel Colmont 
for providing the correct millimeter wave transition frequencies.
Lines 76 - 154 are from this work.

   1:  1  0  1  1 -  0  0  0  1       9234.8705    0.0005   -0.00065
   2:  1  0  1  2 -  0  0  0  1       9236.0006    0.0020   -0.00262
   3:  1  0  1  0 -  0  0  0  1       9237.6945    0.0005   -0.00031
   4:  2  0  2  2 -  1  0  1  2      18467.1961    0.0005    0.00000
   5:  2  0  2  1 -  1  0  1  0      18467.3873    0.0005    0.00071
   6:  2  0  2  2 -  1  0  1  1      18468.3291    0.0005    0.00094
   7:  2  0  2  3 -  1  0  1  2      18468.4106    0.0005   -0.00007
   8:  2  0  2  1 -  1  0  1  1      18470.2110    0.0005    0.00075
   9:  2  1  1  2 -  1  1  0  1      18910.3057    0.0005    0.00063
  10:  2  1  1  3 -  1  1  0  2      18911.4696    0.0005   -0.00114
  11:  2  1  1  1 -  1  1  0  0      18912.7152    0.0010   -0.00020
  12:  2  1  2  2 -  1  1  1  1      18031.6564    0.0005   -0.00033
  13:  2  1  2  3 -  1  1  1  2      18032.8319    0.0005   -0.00061
  14: 16  0 16    - 15  0 15        145706.575     0.050    -0.01921
  15: 16  1 15    - 15  1 14        150639.775     0.050    -0.04915
  16: 16  2 15    - 15  2 14        147395.585     0.050     0.02100
  17: 16  2 14    - 15  2 13        149423.715     0.050     0.05014
  18: 16  3 14    - 15  3 13        147986.686     0.050     0.02591
  19: 16  3 13    - 15  3 12        148112.759     0.050    -0.02718
  20: 16  4 13    - 15  4 12        147936.967     0.050    -0.01612
  21: 16  4 12    - 15  4 11        147939.860     0.050     0.01299
  22: 16  5 12    - 15  5 11        147907.794     0.050     0.00132  0.5000
  23: 16  5 11    - 15  5 10        147907.794     0.050     0.00132  0.5000
  24: 16  6 11    - 15  6 10        147909.047     0.050    -0.01660  0.5000
  25: 16  6 10    - 15  6  9        147909.047     0.050    -0.01660  0.5000
  26: 16  7  9    - 15  7  8        147927.607     0.050    -0.00963  0.5000
  27: 16  7 10    - 15  7  9        147927.607     0.050    -0.00963  0.5000
  28: 16  8  8    - 15  8  7        147957.689     0.050    -0.01364  0.5000
  29: 16  8  9    - 15  8  8        147957.689     0.050    -0.01364  0.5000
  30: 16  9  7    - 15  9  6        147996.640     0.050    -0.00936  0.5000
  31: 16  9  8    - 15  9  7        147996.640     0.050    -0.00936  0.5000
  32: 16 10  6    - 15 10  5        148043.049     0.050    -0.00860  0.5000
  33: 16 10  7    - 15 10  6        148043.049     0.050    -0.00860  0.5000
  34: 16 11  5    - 15 11  4        148096.32      0.250     0.19796  0.5000
  35: 16 11  6    - 15 11  5        148096.32      0.250     0.19796  0.5000
  36: 16 12  4    - 15 12  3        148155.238     0.050    -0.10183  0.5000
  37: 16 12  5    - 15 12  4        148155.238     0.050    -0.10183  0.5000
  38: 16 13  3    - 15 13  2        148220.52      0.250     0.14718  0.5000
  39: 16 13  4    - 15 13  3        148220.52      0.250     0.14718  0.5000
  40: 17  0 17    - 16  0 16        154577.76      0.250     0.13885
  41: 17  1 17    - 16  1 16        152673.54      0.250    -0.02319
  42: 21  1 20    - 20  1 19        196988.00      0.250     0.02320
  43: 21  2 19    - 20  2 18        197112.56      0.250    -0.07671
  44: 21  3 19    - 20  3 18        194310.80      0.250     0.01387
  45: 21  4 18    - 20  4 17        194266.16      0.250    -0.08048
  46: 21  4 17    - 20  4 16        194285.60      0.250    -0.05970
  47: 21  5 17    - 20  5 16        194182.729     0.050     0.02732  0.5000
  48: 21  5 16    - 20  5 15        194182.729     0.050     0.02732  0.5000
  49: 21  6 16    - 20  6 15        194156.872     0.050    -0.01684  0.5000
  50: 21  6 15    - 20  6 14        194156.872     0.050    -0.01684  0.5000
  51: 21  7 14    - 20  7 13        194164.969     0.050    -0.06190  0.5000
  52: 21  7 15    - 20  7 14        194164.969     0.050    -0.06190  0.5000
  53: 21  8 13    - 20  8 12        194194.116     0.050     0.00272  0.5000
  54: 21  8 14    - 20  8 13        194194.116     0.050     0.00272  0.5000
  55: 21  9 12    - 20  9 11        194238.145     0.050     0.01618  0.5000
  56: 21  9 13    - 20  9 12        194238.145     0.050     0.01618  0.5000
  57: 21 10 11    - 20 10 10        194293.926     0.050    -0.03227  0.5000
  58: 21 10 12    - 20 10 11        194293.926     0.050    -0.03227  0.5000
  59: 21 11 10    - 20 11  9        194359.850     0.050     0.02096  0.5000
  60: 21 11 11    - 20 11 10        194359.850     0.050     0.02096  0.5000
  61: 22  0 22    - 21  0 21        198591.366     0.050    -0.04939
  62: 22  1 22    - 21  1 21        197153.652     0.050    -0.02749
  63: 22  1 21    - 21  1 20        206180.48      0.250     0.20295
  64: 22  2 21    - 21  2 20        202188.32      0.250    -0.09246
  65: 22  2 20    - 21  2 19        206666.00      0.250     0.24803
  66: 22  3 20    - 21  3 19        203572.88      0.250     0.08078
  67: 22  4 19    - 21  4 18        203540.00      0.250     0.13144
  68: 22  6 17    - 21  6 16        203408.96      0.250     0.14316  0.5000
  69: 22  6 16    - 21  6 15        203408.96      0.250     0.14316  0.5000
  70: 22  7 16    - 21  7 15        203413.52      0.250     0.11542  0.5000
  71: 22  7 15    - 21  7 14        203413.52      0.250     0.11542  0.5000
  72: 22  8 14    - 21  8 13        203441.36      0.250     0.01616  0.5000
  73: 22  8 15    - 21  8 14        203441.36      0.250     0.01616  0.5000
  74: 22  9 13    - 21  9 12        203486.00      0.250     0.26926  0.5000
  75: 22  9 14    - 21  9 13        203486.00      0.250     0.26926  0.5000
  76:  7  0  7    -  6  0  6         64466.657     0.010    -0.00547
  77:  8  1  8    -  7  1  7         72064.109     0.005     0.00226
  78:  8  0  8    -  7  0  7         73611.127     0.008    -0.00151
  79:  8  2  7    -  7  2  6         73848.133     0.015     0.01127
  80:  8  7  1  8 -  7  7  0  7      73959.227     0.010     0.00306  0.5000
  81:  8  7  2  8 -  7  7  1  7      73959.227     0.010     0.00306  0.5000
  82:  8  7  1  9 -  7  7  0  8      73960.046     0.010    -0.00339  0.2817
  83:  8  7  2  9 -  7  7  1  8      73960.046     0.010    -0.00339  0.2817
  84:  8  7  1  7 -  7  7  0  6      73960.046     0.010    -0.00339  0.2183
  85:  8  7  2  7 -  7  7  1  6      73960.046     0.010    -0.00339  0.2183
  86:  8  2  6    -  7  2  5         74119.100     0.010    -0.00043
  87:  8  1  7    -  7  1  6         75573.234     0.008    -0.01229
  88: 11  9  2 11 - 10  9  1 10     101750.162     0.015    -0.01515  0.5000
  89: 11  9  3 11 - 10  9  2 10     101750.162     0.015    -0.01515  0.5000
  90: 11  9  2 12 - 10  9  1 11     101750.704     0.008     0.00640  0.2724
  91: 11  9  3 12 - 10  9  2 11     101750.704     0.008     0.00640  0.2724
  92: 11  9  2 10 - 10  9  1  9     101750.704     0.008     0.00640  0.2276
  93: 11  9  3 10 - 10  9  2  9     101750.704     0.008     0.00640  0.2276
  94: 12 10  2 12 - 11 10  1 11     111036.281     0.015    -0.00888  0.5000
  95: 12 10  3 12 - 11 10  2 11     111036.281     0.015    -0.00888  0.5000
  96: 12 10  2 13 - 11 10  1 12     111036.797     0.015     0.01297  0.2708
  97: 12 10  3 13 - 11 10  2 12     111036.797     0.015     0.01297  0.2708
  98: 12 10  2 11 - 11 10  1 10     111036.797     0.015     0.01297  0.2292
  99: 12 10  3 11 - 11 10  2 10     111036.797     0.015     0.01297  0.2292
 100: 20  2 18    - 20  1 19        111939.914     0.030     0.01604
 101: 21  2 19    - 21  1 20        112064.563     0.030     0.00513
 102: 19  2 17    - 19  1 18        112148.175     0.030     0.00687
 103: 22  2 20    - 22  1 21        112550.035     0.050     0.00220
 104: 18  2 16    - 18  1 17        112659.180     0.050    -0.00823
 105: 12  1 11    - 11  1 10        113208.137     0.005    -0.00267
 106: 17  2 15    - 17  1 16        113440.450     0.030    -0.04008
 107: 15  2 13    - 15  1 14        115673.625     0.080     0.00812
 108: 25  2 23    - 25  1 24        116418.011     0.050     0.02290
 109: 26  7 20    - 25  7 19        240410.315     0.005     0.00275  0.5000
 110: 26  7 19    - 25  7 18        240410.315     0.005     0.00275  0.5000
 111: 26  6 21    - 25  6 20        240425.687     0.003     0.00372  0.5000
 112: 26  6 20    - 25  6 19        240425.687     0.003     0.00372  0.5000
 113: 26  8 18    - 25  8 17        240430.012     0.005    -0.00461  0.5000
 114: 26  8 19    - 25  8 18        240430.012     0.005    -0.00461  0.5000
 115: 26  5 22    - 25  5 21        240499.677     0.008     0.00855
 116: 26  5 21    - 25  5 20        240502.420     0.008    -0.00078
 117: 26 10 16    - 25 10 15        240534.572     0.003     0.00190  0.5000
 118: 26 10 17    - 25 10 16        240534.572     0.003     0.00190  0.5000
 119: 26  3 24    - 25  3 23        240587.930     0.003    -0.00303
 120: 26 11 15    - 25 11 14        240610.214     0.003    -0.00478  0.5000
 121: 26 11 16    - 25 11 15        240610.214     0.003    -0.00478  0.5000
 122: 26  4 23    - 25  4 22        240659.142     0.005    -0.00010
 123: 26 12 14    - 25 12 13        240698.337     0.005     0.00573  0.5000
 124: 26 12 15    - 25 12 14        240698.337     0.005     0.00573  0.5000
 125: 26  4 22    - 25  4 21        240744.743     0.008    -0.01180
 126: 26 14 12    - 25 14 11        240907.175     0.005     0.00178  0.5000
 127: 26 14 13    - 25 14 12        240907.175     0.005     0.00178  0.5000
 128: 26 15 11    - 25 15 10        241026.385     0.005     0.00086  0.5000
 129: 26 15 12    - 25 15 11        241026.385     0.005     0.00086  0.5000
 130: 26 16 10    - 25 16  9        241154.763     0.010    -0.00213  0.5000
 131: 26 16 11    - 25 16 10        241154.763     0.010    -0.00213  0.5000
 132: 26 17  9    - 25 17  8        241291.939     0.005     0.00031  0.5000
 133: 26 17 10    - 25 17  9        241291.939     0.005     0.00031  0.5000
 134: 27  1 27    - 26  1 26        241430.403     0.005    -0.00116
 135: 26 18  8    - 25 18  7        241437.592     0.005    -0.00223  0.5000
 136: 26 18  9    - 25 18  8        241437.592     0.005    -0.00223  0.5000
 137: 26 19  7    - 25 19  6        241591.471     0.008     0.00438  0.5000
 138: 26 19  8    - 25 19  7        241591.471     0.008     0.00438  0.5000
 139: 26 20  6    - 25 20  5        241753.321     0.010    -0.00141  0.5000
 140: 26 20  7    - 25 20  6        241753.321     0.010    -0.00141  0.5000
 141: 26  3 23    - 25  3 22        241905.294     0.005    -0.00753
 142: 27  0 27    - 26  0 26        242323.630     0.003     0.00084
 143: 26  1 25    - 25  1 24        242630.876     0.008     0.00958
 144: 26  2 24    - 25  2 23        244796.464     0.003     0.00238
 145: 35  2 34    - 34  2 33        319404.492     0.005     0.00076
 146: 34  2 32    - 33  2 31        320086.543     0.005    -0.00049
 147: 36  1 36    - 35  1 35        320749.254     0.005    -0.00417
 148: 36  0 36    - 35  0 35        321032.855     0.005     0.00393
 149: 35 10 25    - 34 10 24        323733.482     0.020    -0.01492  0.5000
 150: 35 10 26    - 34 10 25        323733.482     0.020    -0.01492  0.5000
 151: 35 12 23    - 34 12 22        323921.457     0.010     0.00355  0.5000
 152: 35 12 24    - 34 12 23        323921.457     0.010     0.00355  0.5000
 153: 35 14 21    - 34 14 20        324182.485     0.030    -0.01226  0.5000
 154: 35 14 22    - 34 14 21        324182.485     0.030    -0.01226  0.5000

c) H2C(13)CHCN
Lines 1 - 61 are from Ref. 14.
Lines 62 - 137 are from this work.

   1:  1  0  1  1 -  0  0  0  1       9433.4027    0.0005   -0.00004
   2:  1  0  1  2 -  0  0  0  1       9434.5452    0.0005   -0.00018
   3:  1  0  1  0 -  0  0  0  1       9436.2530    0.0005    0.00018
   4:  2  0  2  2 -  1  0  1  2      18863.8436    0.0005   -0.00023
   5:  2  0  2  1 -  1  0  1  0      18864.0362    0.0005    0.00014
   6:  2  0  2  2 -  1  0  1  1      18864.9865    0.0005    0.00003
   7:  2  0  2  3 -  1  0  1  2      18865.0699    0.0005    0.00019
   8:  2  0  2  1 -  1  0  1  1      18866.8860    0.0005   -0.00014
   9:  2  1  1  2 -  1  1  0  1      19331.6107    0.0005    0.00030
  10:  2  1  1  3 -  1  1  0  2      19332.7870    0.0005   -0.00040
  11:  2  1  1  1 -  1  1  0  0      19334.0382    0.0010   -0.00008
  12:  2  1  2  2 -  1  1  1  1      18404.4437    0.0005   -0.00026
  13:  2  1  2  3 -  1  1  1  2      18405.6301    0.0005   -0.00021
  14: 16  0 16    - 15  0 15        148643.016     0.050     0.03430
  15: 16  1 16    - 15  1 15        146675.256     0.050    -0.01347
  16: 16  1 15    - 15  1 14        153925.606     0.050     0.00516
  17: 16  2 15    - 15  2 14        150525.575     0.050     0.06023
  18: 16  2 14    - 15  2 13        152792.876     0.050    -0.02422
  19: 16  3 14    - 15  3 13        151185.934     0.050    -0.00399
  20: 16  3 13    - 15  3 12        151338.279     0.050    -0.02396
  21: 16  4 13    - 15  4 12        151130.285     0.050     0.02531
  22: 16  4 12    - 15  4 11        151133.934     0.050    -0.03588
  23: 16  5 12    - 15  5 11        151092.453     0.050     0.04328  0.5000
  24: 16  5 11    - 15  5 10        151092.453     0.050     0.04328  0.5000
  25: 16  6 11    - 15  6 10        151087.700     0.050     0.04310  0.5000
  26: 16  6 10    - 15  6  9        151087.700     0.050     0.04310  0.5000
  27: 16  7  9    - 15  7  8        151101.316     0.050    -0.01136  0.5000
  28: 16  7 10    - 15  7  9        151101.316     0.050    -0.01136  0.5000
  29: 16  8  8    - 15  8  7        151126.953     0.050     0.02689  0.5000
  30: 16  8  9    - 15  8  8        151126.953     0.050     0.02689  0.5000
  31: 16  9  7    - 15  9  6        151161.446     0.050     0.00719  0.5000
  32: 16  9  8    - 15  9  7        151161.446     0.050     0.00719  0.5000
  33: 16 10  6    - 15 10  5        151203.331     0.050     0.03979  0.5000
  34: 16 10  7    - 15 10  6        151203.331     0.050     0.03979  0.5000
  35: 16 11  5    - 15 11  4        151251.639     0.050     0.05782  0.5000
  36: 16 11  6    - 15 11  5        151251.639     0.050     0.05782  0.5000
  37: 16 12  4    - 15 12  3        151305.90      0.250     0.15077  0.5000
  38: 16 12  5    - 15 12  4        151305.90      0.250     0.15077  0.5000
  39: 16 13  3    - 15 13  2        151365.48      0.250     0.05723  0.5000
  40: 16 13  4    - 15 13  3        151365.48      0.250     0.05723  0.5000
  41: 21  1 20    - 20  1 19        201198.80      0.250     0.12348
  42: 21  2 20    - 20  2 19        197148.156     0.050    -0.01954
  43: 21  2 19    - 20  2 18        201591.68      0.250    -0.34185
  44: 21  3 19    - 20  3 18        198514.235     0.050     0.02385
  45: 21  3 18    - 20  3 17        199092.090     0.050    -0.01839
  46: 21  4 18    - 20  4 17        198473.563     0.050     0.01114
  47: 21  4 17    - 20  4 16        198498.642     0.050    -0.04205
  48: 21  5 17    - 20  5 16        198373.863     0.050    -0.00678  0.5000
  49: 21  5 16    - 20  5 15        198373.863     0.050    -0.00678  0.5000
  50: 21  6 16    - 20  6 15        198336.337     0.050    -0.03388  0.2656
  51: 21  6 15    - 20  6 14        198336.337     0.050    -0.03388  0.2656
  52: 21  7 15    - 20  7 14        198336.337     0.050    -0.03388  0.2344
  53: 21  7 14    - 20  7 13        198336.337     0.050    -0.03388  0.2344
  54: 21  8 13    - 20  8 12        198357.999     0.050    -0.01903  0.5000
  55: 21  8 14    - 20  8 13        198357.999     0.050    -0.01903  0.5000
  56: 21  9 12    - 20  9 11        198395.269     0.050    -0.03309  0.5000
  57: 21  9 13    - 20  9 12        198395.269     0.050    -0.03309  0.5000
  58: 21 10 11    - 20 10 10        198444.510     0.050     0.00402  0.5000
  59: 21 10 12    - 20 10 11        198444.510     0.050     0.00402  0.5000
  60: 21 12  9    - 20 12  8        198571.76      0.250     0.28253  0.5000
  61: 21 12 10    - 20 12  9        198571.76      0.250     0.28253  0.5000
  62:  8  2  7    -  7  2  6         75430.880     0.010     0.00093
  63:  8  2  6    -  7  2  5         75736.865     0.010    -0.00216
  64:  8  7  1  8 -  7  7  0  7      75543.854     0.015     0.01923  0.5000
  65:  8  7  2  8 -  7  7  1  7      75543.854     0.015     0.01923  0.5000
  66:  8  7  1  9 -  7  7  0  8      75544.667     0.010    -0.00104  0.2814
  67:  8  7  2  9 -  7  7  1  8      75544.667     0.010    -0.00104  0.2814
  68:  8  7  1  7 -  7  7  0  6      75544.667     0.010    -0.00104  0.2186
  69:  8  7  2  7 -  7  7  1  6      75544.667     0.010    -0.00104  0.2186
  70: 16  2 14    - 16  1 15        112162.395     0.030    -0.00086
  71: 12  0 12    - 11  0 11        112181.662     0.005     0.00692
  72: 23  2 21    - 23  1 22        112744.050     0.080    -0.01826
  73: 12  2 11    - 11  2 10        113040.777     0.010    -0.01027
  74: 12  4  9    - 11  4  8        113305.696     0.015     0.00754
  75: 12  4  8    - 11  4  7        113306.164     0.015    -0.00117
  76: 12  3 10    - 11  3  9        113336.355     0.008     0.01184
  77: 12  8  4 12 - 11  8  3 11     113343.567     0.025    -0.01765  0.5000
  78: 12  8  5 12 - 11  8  4 11     113343.567     0.025    -0.01765  0.5000
  79: 12  8  4 13 - 11  8  3 12     113343.909     0.010     0.00530  0.2708
  80: 12  8  5 13 - 11  8  4 12     113343.909     0.010     0.00530  0.2708
  81: 12  8  4 11 - 11  8  3 10     113343.909     0.010     0.00530  0.2292
  82: 12  8  5 11 - 11  8  4 10     113343.909     0.010     0.00530  0.2292
  83: 12 11  1 12 - 11 11  0 11     113443.134     0.025    -0.00039  0.5000
  84: 12 11  2 12 - 11 11  1 11     113443.134     0.025    -0.00039  0.5000
  85: 12 11  1 13 - 11 11  0 12     113443.745     0.015     0.00697  0.2705
  86: 12 11  2 13 - 11 11  1 12     113443.745     0.015     0.00697  0.2705
  87: 12 11  1 11 - 11 11  0 10     113443.745     0.015     0.00697  0.2295
  88: 12 11  2 11 - 11 11  1 10     113443.745     0.015     0.00697  0.2295
  89: 12  2 10    - 11  2  9        114055.928     0.020    -0.00214
  90: 24  2 22    - 24  1 23        114419.030     0.100    -0.00226
  91: 12  1 11    - 11  1 10        115703.186     0.008     0.00478
  92: 15  0 15    - 14  1 14        115014.037     0.100     0.12966
  93: 25  2 23    - 24  2 22        240599.332     0.005    -0.00591
  94: 26  7 20    - 25  7 19        245583.436     0.005     0.00112  0.5000
  95: 26  7 19    - 25  7 18        245583.436     0.005     0.00112  0.5000
  96: 26  8 18    - 25  8 17        245592.057     0.005    -0.00564  0.5000
  97: 26  8 19    - 25  8 18        245592.057     0.005    -0.00564  0.5000
  98: 26  6 21    - 25  6 20        245612.691     0.003     0.00116  0.5000
  99: 26  6 20    - 25  6 19        245612.691     0.003     0.00116  0.5000
 100: 26  9 17    - 25  9 16        245625.671     0.005    -0.00572  0.5000
 101: 26  9 18    - 25  9 17        245625.671     0.005    -0.00572  0.5000
 102: 26 10 16    - 25 10 15        245677.634     0.010     0.00003  0.5000
 103: 26 10 17    - 25 10 16        245677.634     0.010     0.00003  0.5000
 104: 26  5 22    - 25  5 21        245706.174     0.003     0.00334
 105: 26  5 21    - 25  5 20        245709.984     0.003    -0.00229
 106: 26 11 15    - 25 11 14        245744.195     0.003     0.00035  0.5000
 107: 26 11 16    - 25 11 15        245744.195     0.003     0.00035  0.5000
 108: 26  3 24    - 25  3 23        245780.437     0.005     0.00463
 109: 26 13 13    - 25 13 12        245912.902     0.005     0.00646  0.5000
 110: 26 13 14    - 25 13 13        245912.902     0.005     0.00646  0.5000
 111: 26  4 22    - 25  4 21        245999.631     0.003     0.00294
 112: 26 14 12    - 25 14 11        246012.576     0.010    -0.02647  0.5000
 113: 26 14 13    - 25 14 12        246012.576     0.010    -0.02647  0.5000
 114: 26 16 10    - 25 16  9        246239.123     0.010    -0.00335  0.5000
 115: 26 16 11    - 25 16 10        246239.123     0.010    -0.00335  0.5000
 116: 27  1 27    - 26  1 26        246266.252     0.005    -0.00725
 117: 26 19  7    - 25 19  6        246640.390     0.020     0.02031  0.5000
 118: 26 19  8    - 25 19  7        246640.390     0.020     0.02031  0.5000
 119: 26 20  6    - 25 20  5        246789.309     0.020    -0.00822  0.5000
 120: 26 20  7    - 25 20  6        246789.309     0.020    -0.00822  0.5000
 121: 26  3 23    - 25  3 22        247350.994     0.005    -0.00387
 122: 26  1 25    - 25  1 24        247669.104     0.008    -0.00353
 123: 26  2 24    - 25  2 23        250312.525     0.020    -0.03646
 124: 27  1 27    - 26  0 26        252575.289     0.010     0.00212
 125: 27  2 26    - 26  2 25        252676.573     0.003     0.00264
 126: 34  2 33    - 33  2 32        316821.916     0.005    -0.00660
 127: 33  2 31    - 32  2 30        317573.602     0.005     0.00273
 128: 35  1 35    - 34  1 34        318166.527     0.020    -0.00187
 129: 35  0 35    - 34  0 34        318446.589     0.003     0.00126
 130: 34 10 24    - 33 10 23        321228.627     0.005    -0.00042  0.5000
 131: 34 10 25    - 33 10 24        321228.627     0.005    -0.00042  0.5000
 132: 34 15 19    - 33 15 18        321751.870     0.008     0.00621  0.5000
 133: 34 15 20    - 33 15 19        321751.870     0.008     0.00621  0.5000
 134: 37 17 20    - 36 17 19        350423.081     0.030    -0.01364  0.5000
 135: 37 17 21    - 36 17 20        350423.081     0.030    -0.01364  0.5000
 136: 37 18 19    - 36 18 18        350606.620     0.050    -0.03361  0.5000
 137: 37 18 20    - 36 18 19        350606.620     0.050    -0.03361  0.5000

d) H2CCH(13)CN
Lines 1 - 58 are from Ref. 14.
Lines 59 - 135 are from this work.

   1:  1  0  1  1 -  0  0  0  1       9442.0635    0.0005    0.00004
   2:  1  0  1  2 -  0  0  0  1       9443.2014    0.0005    0.00004
   3:  1  0  1  0 -  0  0  0  1       9444.9017    0.0005   -0.00001
   4:  2  0  2  2 -  1  0  1  2      18881.4062    0.0005    0.00005
   5:  2  0  2  1 -  1  0  1  0      18881.5976    0.0005    0.00006
   6:  2  0  2  2 -  1  0  1  1      18882.5444    0.0005    0.00034
   7:  2  0  2  3 -  1  0  1  2      18882.6268    0.0005   -0.00013
   8:  2  0  2  1 -  1  0  1  1      18884.4359    0.0005    0.00011
   9:  2  1  1  2 -  1  1  0  1      19339.0622    0.0005   -0.00004
  10:  2  1  1  3 -  1  1  0  2      19340.2341    0.0005   -0.00027
  11:  2  1  1  1 -  1  1  0  0      19341.4797    0.0005   -0.00005
  12:  2  1  2  2 -  1  1  1  1      18431.6696    0.0005   -0.00013
  13:  2  1  2  3 -  1  1  1  2      18432.8510    0.0005   -0.00013
  14:  2  1  2  1 -  1  1  1  0      18433.9826    0.0005   -0.00004
  15:  3  0  3    -  2  0  2         28315.140     0.050     0.01424
  16:  3  1  3    -  2  1  2         27646.670     0.050    -0.01742
  17:  3  1  2    -  2  1  1         29007.650     0.050    -0.05587
  18:  4  0  4    -  3  0  3         37737.250     0.050    -0.03817
  19:  4  1  3    -  3  1  2         38672.530     0.050    -0.08383
  20:  4  2  3    -  3  2  2         37771.640     0.050     0.03956
  21:  4  2  2    -  3  2  1         37805.760     0.050    -0.06302
  22: 16  0 16    - 15  0 15        148916.702     0.050     0.01785
  23: 16  1 16    - 15  1 15        146925.473     0.050    -0.01293
  24: 16  1 15    - 15  1 14        154034.285     0.050    -0.00769
  25: 16  2 15    - 15  2 14        150690.600     0.050    -0.04189
  26: 16  2 14    - 15  2 13        152822.780     0.050     0.00205
  27: 16  3 14    - 15  3 13        151311.865     0.050     0.05137
  28: 16  3 13    - 15  3 12        151447.637     0.050     0.05879
  29: 16  4 13    - 15  4 12        151259.426     0.050     0.01273
  30: 16  4 12    - 15  4 11        151262.542     0.050    -0.02050
  31: 16  5 12    - 15  5 11        151227.085     0.050    -0.00321  0.5000
  32: 16  5 11    - 15  5 10        151227.085     0.050    -0.00321  0.5000
  33: 16  7  9    - 15  7  8        151243.767     0.050     0.01043  0.5000
  34: 16  7 10    - 15  7  9        151243.767     0.050     0.01043  0.5000
  35: 16  8  8    - 15  8  7        151272.882     0.050     0.03132  0.5000
  36: 16  8  9    - 15  8  8        151272.882     0.050     0.03132  0.5000
  37: 16  9  7    - 15  9  6        151310.961     0.050     0.01154  0.5000
  38: 16  9  8    - 15  9  7        151310.961     0.050     0.01154  0.5000
  39: 16 12  4    - 15 12  3        151467.372     0.050    -0.01151  0.5000
  40: 16 12  5    - 15 12  4        151467.372     0.050    -0.01151  0.5000
  41: 21  2 20    - 20  2 19        197389.226     0.050    -0.02527
  42: 21  2 19    - 20  2 18        201608.000     0.050     0.06030
  43: 21  3 19    - 20  3 18        198677.642     0.050     0.00568
  44: 21  3 18    - 20  3 17        199194.022     0.050    -0.03073
  45: 21  4 18    - 20  4 17        198633.214     0.050     0.00835
  46: 21  4 17    - 20  4 16        198654.542     0.050    -0.01124
  47: 21  5 17    - 20  5 16        198543.340     0.050    -0.04204  0.5000
  48: 21  5 16    - 20  5 15        198543.340     0.050    -0.04204  0.5000
  49: 21  6 16    - 20  6 15        198513.594     0.050    -0.00091  0.5000
  50: 21  6 15    - 20  6 14        198513.594     0.050    -0.00091  0.5000
  51: 21  7 14    - 20  7 13        198519.182     0.050     0.01085  0.5000
  52: 21  7 15    - 20  7 14        198519.182     0.050     0.01085  0.5000
  53: 21  8 13    - 20  8 12        198546.344     0.050    -0.03888  0.5000
  54: 21  8 14    - 20  8 13        198546.344     0.050    -0.03888  0.5000
  55: 21  9 12    - 20  9 11        198588.872     0.050    -0.02583  0.5000
  56: 21  9 13    - 20  9 12        198588.872     0.050    -0.02583  0.5000
  57: 21 10 11    - 20 10 10        198643.385     0.050    -0.04609  0.5000
  58: 21 10 12    - 20 10 11        198643.385     0.050    -0.04609  0.5000
  59:  8  2  7    -  7  2  6         75503.396     0.008     0.00019
  60:  8  7  1  8 -  7  7  0  7      75616.614     0.010     0.00122  0.5000
  61:  8  7  2  8 -  7  7  1  7      75616.614     0.010     0.00122  0.5000
  62:  8  7  1  9 -  7  7  0  8      75617.430     0.010    -0.01267  0.2811
  63:  8  7  2  9 -  7  7  1  8      75617.430     0.010    -0.01267  0.2811
  64:  8  7  1  7 -  7  7  0  6      75617.430     0.010    -0.01267  0.2189
  65:  8  7  2  7 -  7  7  1  6      75617.430     0.010    -0.01267  0.2189
  66: 12  0 12    - 11  0 11        112350.571     0.015     0.01226
  67:  8  1  8    -  7  0  7        112726.185     0.080    -0.11534
  68: 12  2 11    - 11  2 10        113155.886     0.010    -0.00709
  69: 12  3 10    - 11  3  9        113433.777     0.005     0.00062
  70: 12  3  9    - 11  3  8        113465.895     0.015     0.02031
  71: 12  9  3 12 - 11  9  2 11     113485.226     0.025    -0.01781  0.5000
  72: 12  9  4 12 - 11  9  3 11     113485.226     0.025    -0.01781  0.5000
  73: 12  9  3 13 - 11  9  2 12     113485.651     0.010     0.00495  0.2710
  74: 12  9  4 13 - 11  9  3 12     113485.651     0.010     0.00495  0.2710
  75: 12  9  3 11 - 11  9  2 10     113485.651     0.010     0.00495  0.2290
  76: 12  9  4 11 - 11  9  3 10     113485.651     0.010     0.00495  0.2290
  77: 12 10  2 12 - 11 10  1 11     113521.268     0.020     0.00208  0.5000
  78: 12 10  3 12 - 11 10  2 11     113521.268     0.020     0.00208  0.5000
  79: 12 10  2 13 - 11 10  1 12     113521.766     0.010     0.00336  0.2707
  80: 12 10  3 13 - 11 10  2 12     113521.766     0.010     0.00336  0.2707
  81: 12 10  2 11 - 11 10  1 10     113521.766     0.010     0.00336  0.2293
  82: 12 10  3 11 - 11 10  2 10     113521.766     0.010     0.00336  0.2293
  83: 12 11  1 12 - 11 11  0 11     113561.818     0.020    -0.00159  0.5000
  84: 12 11  2 12 - 11 11  1 11     113561.818     0.020    -0.00159  0.5000
  85: 12 11  1 13 - 11 11  0 12     113562.424     0.010     0.00331  0.2708
  86: 12 11  2 13 - 11 11  1 12     113562.424     0.010     0.00331  0.2708
  87: 12 11  1 11 - 11 11  0 10     113562.424     0.010     0.00331  0.2292
  88: 12 11  2 11 - 11 11  1 10     113562.424     0.010     0.00331  0.2292
  89: 22  2 20    - 22  1 21        113983.290     0.080    -0.03857
  90: 12  2 10    - 11  2  9        114105.839     0.010     0.01270
  91: 23  2 21    - 23  1 22        114974.110     0.100     0.08842
  92: 12  1 11    - 11  1 10        115766.766     0.005    -0.00013
  93: 25  2 23    - 24  2 22        240640.577     0.010    -0.00778
  94: 26  2 25    - 25  2 24        243790.068     0.003     0.00163
  95: 26  1 26    - 25  0 25        245747.038     0.005     0.00092
  96: 26  7 20    - 25  7 19        245803.816     0.005    -0.00794  0.5000
  97: 26  7 19    - 25  7 18        245803.816     0.005    -0.00794  0.5000
  98: 26  8 18    - 25  8 17        245820.321     0.003     0.00229  0.5000
  99: 26  8 19    - 25  8 18        245820.321     0.003     0.00229  0.5000
 100: 26  9 17    - 25  9 16        245861.232     0.003    -0.00104  0.5000
 101: 26  9 18    - 25  9 17        245861.232     0.003    -0.00104  0.5000
 102: 26  5 22    - 25  5 21        245904.919     0.003     0.00149
 103: 26  5 21    - 25  5 20        245908.005     0.010    -0.00218
 104: 26 10 16    - 25 10 15        245920.368     0.003     0.00025  0.5000
 105: 26 10 17    - 25 10 16        245920.368     0.003     0.00025  0.5000
 106: 26 11 15    - 25 11 14        245994.229     0.005    -0.00057  0.5000
 107: 26 11 16    - 25 11 15        245994.229     0.005    -0.00057  0.5000
 108: 26  4 23    - 25  4 22        246074.187     0.005     0.00381
 109: 26 12 14    - 25 12 13        246080.706     0.008     0.00144  0.5000
 110: 26 12 15    - 25 12 14        246080.706     0.008     0.00144  0.5000
 111: 26  4 22    - 25  4 21        246168.235     0.005     0.00080
 112: 26 13 13    - 25 13 12        246178.432     0.005    -0.00121  0.5000
 113: 26 13 14    - 25 13 13        246178.432     0.005    -0.00121  0.5000
 114: 26 14 12    - 25 14 11        246286.492     0.008    -0.00008  0.5000
 115: 26 14 13    - 25 14 12        246286.492     0.008    -0.00008  0.5000
 116: 26 15 11    - 25 15 10        246404.227     0.010     0.00565  0.5000
 117: 26 15 12    - 25 15 11        246404.227     0.010     0.00565  0.5000
 118: 26 17  9    - 25 17  8        246666.815     0.015    -0.00482  0.5000
 119: 26 17 10    - 25 17  9        246666.815     0.015    -0.00482  0.5000
 120: 26 18  8    - 25 18  7        246810.986     0.015     0.00123  0.5000
 121: 26 18  9    - 25 18  8        246810.986     0.015     0.00123  0.5000
 122: 27  0 27    - 26  0 26        247623.276     0.005    -0.00121
 123: 27  2 26    - 26  2 25        253030.845     0.003    -0.00276
 124: 34  2 33    - 33  2 32        317334.538     0.005     0.00198
 125: 35  1 35    - 34  1 34        318801.605     0.005    -0.00095
 126: 35  0 35    - 34  0 34        319118.052     0.020     0.00664
 127: 34 10 24    - 33 10 23        321536.606     0.003     0.00016   0.00016  0.5000
 128: 34 10 25    - 33 10 24        321536.606     0.003     0.00016   0.00016  0.5000
 129: 34 14 20    - 33 14 19        321968.239     0.030    -0.00103  -0.00103  0.5000
 130: 34 14 21    - 33 14 20        321968.239     0.030    -0.00103  -0.00103  0.5000
 131: 34 15 19    - 33 15 18        322115.538     0.010    -0.00302  -0.00302  0.5000
 132: 34 15 20    - 33 15 19        322115.538     0.010    -0.00302  -0.00302  0.5000
 133: 37 15 22    - 36 15 21        350486.631     0.020     0.00805   0.00805  0.5000
 134: 37 15 23    - 36 15 22        350486.631     0.020     0.00805   0.00805  0.5000
 135: 37  4 34    - 36  4 33        350553.166     0.020    -0.01081

e) H2CCHC(15)N
Lines 1 - 49 are from Ref. 14.
Lines 50 - 104 are from this work.

   1:  1  0  1    -  0  0  0          9206.7057    0.0005   -0.00034
   2:  2  0  2    -  1  0  1         18410.2469    0.0005    0.00027
   3:  2  1  1    -  1  1  0         18846.3020    0.0005   -0.00009
   4:  2  1  2    -  1  1  1         17981.0843    0.0005   -0.00017
   5:  3  0  3    -  2  0  2         27607.450     0.050    -0.00831
   6:  3  1  2    -  2  1  1         28267.310     0.050    -0.03961
   7:  3  1  3    -  2  1  2         26969.640     0.050     0.05236
   8:  4  0  4    -  3  0  3         36795.250     0.100     0.06515
   9:  4  1  3    -  3  1  2         37685.780     0.100    -0.07389
  10:  4  1  4    -  3  1  3         35955.730     0.100     0.06588
  11:  4  2  2    -  3  2  1         36857.810     0.100     0.12070
  12:  4  2  3    -  3  2  2         36826.730     0.150     0.17450
  13:  5  0  5    -  4  0  4         45970.361     0.100     0.07189
  14:  5  1  4    -  4  1  3         47100.883     0.100    -0.05238
  15:  6  1  5    -  5  1  4         56511.820     0.100     0.13285
  16:  6  2  4    -  5  2  3         55337.260     0.100    -0.00188
  17:  6  2  5    -  5  2  4         55228.460     0.100    -0.01105
  18:  6  5  1    -  5  5  0         55270.990     0.100    -0.05123  0.5000
  19:  6  5  2    -  5  5  1         55270.990     0.100    -0.05123  0.5000
  20:  7  1  6    -  7  1  7         12107.690     0.150    -0.15730
  21:  7  1  7    -  6  1  6         62891.650     0.100    -0.07870
  22:  7  2  5    -  6  2  4         64598.460     0.100     0.06861
  23:  7  2  6    -  6  2  5         64424.580     0.100    -0.02489
  24:  7  4  3    -  6  4  2         64478.120     0.100    -0.04214  0.5000
  25:  7  4  4    -  6  4  3         64478.120     0.100    -0.04214  0.5000
  26:  7  5  2    -  6  5  1         64484.000     0.100    -0.09340  0.5000
  27:  7  5  3    -  6  5  2         64484.000     0.100    -0.09340  0.5000
  28:  7  6  1    -  6  6  0         64494.440     0.100     0.00985  0.5000
  29:  7  6  2    -  6  6  1         64494.440     0.100     0.00985  0.5000
  30:  8  1  7    -  8  1  8         15563.680     0.100     0.10080
  31:  8  2  6    -  7  2  5         73876.700     0.100    -0.13163
  32: 16  2 15    - 15  2 14        146944.792     0.050     0.01432
  33: 16  2 14    - 15  2 13        148898.180     0.050    -0.01675
  34: 16  4 13    - 15  4 12        147464.479     0.150     0.18062
  35: 16  4 12    - 15  4 11        147467.069     0.150     0.16156
  36: 16  5 12    - 15  5 11        147436.194     0.050     0.03648  0.5000
  37: 16  5 11    - 15  5 10        147436.194     0.050     0.03648  0.5000
  38: 16  6 11    - 15  6 10        147437.219     0.050    -0.07251  0.5000
  39: 16  6 10    - 15  6  9        147437.219     0.050    -0.07251  0.5000
  40: 16  7  9    - 15  7  8        147455.030     0.050     0.04010  0.5000
  41: 16  7 10    - 15  7  9        147455.030     0.050     0.04010  0.5000
  42: 16  8  8    - 15  8  7        147483.792     0.050     0.05572  0.5000
  43: 16  8  9    - 15  8  8        147483.792     0.050     0.05572  0.5000
  44: 16  9  7    - 15  9  6        147520.957     0.050    -0.00889  0.5000
  45: 16  9  8    - 15  9  7        147520.957     0.050    -0.00889  0.5000
  46: 16 11  5    - 15 11  4        147616.085     0.050     0.01350  0.5000
  47: 16 11  6    - 15 11  5        147616.085     0.050     0.01350  0.5000
  48: 21  2 19    - 20  2 18        196406.72      0.250     0.21125
  49: 22  3 19    - 21  3 18        203486.00      0.250     0.27218
  50:  8  4  5    -  7  4  4         73692.480     0.008    -0.00272  0.5000
  51:  8  4  4    -  7  4  3         73692.480     0.008    -0.00272  0.5000
  52:  8  1  7    -  7  1  6         75316.400     0.010     0.00569
  53: 11  1 11    - 10  1 10         98729.529     0.005     0.00728
  54: 11  0 11    - 10  0 10        100590.834     0.004    -0.00428
  55: 11  2 10    - 10  2  9        101163.864     0.006     0.00406
  56: 11  3  9    - 10  3  8        101362.331     0.004    -0.00206
  57: 11  7  4    - 10  7  3        101371.670     0.006     0.00445  0.5000
  58: 11  7  5    - 10  7  4        101371.670     0.006     0.00445  0.5000
  59: 11  3  8    - 10  3  7        101380.278     0.004    -0.00139
  60: 11  8  3    - 10  8  2        101395.256     0.004    -0.00296  0.5000
  61: 11  8  4    - 10  8  3        101395.256     0.004    -0.00296  0.5000
  62: 11  9  2    - 10  9  1        101423.471     0.004     0.00133  0.5000
  63: 11  9  3    - 10  9  2        101423.471     0.004     0.00133  0.5000
  64: 11 10  1    - 10 10  0        101455.851     0.006     0.00568  0.5000
  65: 11 10  2    - 10 10  1        101455.851     0.006     0.00568  0.5000
  66: 12  1 11    - 11  1 10        112829.254     0.015     0.00518
  67: 13  1 13    - 12  1 12        116605.533     0.030     0.00160
  68: 26  7 20    - 25  7 19        239640.485     0.008    -0.00647  0.5000
  69: 26  7 19    - 25  7 18        239640.485     0.008    -0.00647  0.5000
  70: 26  5 22    - 25  5 21        239726.632     0.020     0.02163
  71: 26  5 21    - 25  5 20        239729.041     0.010    -0.01420
  72: 26 11 15    - 25 11 14        239831.322     0.010     0.00119  0.5000
  73: 26 11 16    - 25 11 15        239831.322     0.010     0.00119  0.5000
  74: 26 12 14    - 25 12 13        239915.544     0.010     0.00575  0.5000
  75: 26 12 15    - 25 12 14        239915.544     0.010     0.00575  0.5000
  76: 26  4 22    - 25  4 21        239959.546     0.005    -0.00260
  77: 26 13 13    - 25 13 12        240010.423     0.015    -0.01204  0.5000
  78: 26 13 14    - 25 13 13        240010.423     0.015    -0.01204  0.5000
  79: 26 15 11    - 25 15 10        240229.128     0.030     0.01827  0.5000
  80: 26 15 12    - 25 15 11        240229.128     0.030     0.01827  0.5000
  81: 26 16 10    - 25 16  9        240351.816     0.005    -0.00309  0.5000
  82: 26 16 11    - 25 16 10        240351.816     0.005    -0.00309  0.5000
  83: 26 17  9    - 25 17  8        240482.945     0.015     0.01655  0.5000
  84: 26 17 10    - 25 17  9        240482.945     0.015     0.01655  0.5000
  85: 27  1 27    - 26  1 26        240799.873     0.005    -0.00267
  86: 26  3 23    - 25  3 22        241062.494     0.020    -0.02779
  87: 27  0 27    - 26  0 26        241725.501     0.010    -0.00446
  88: 26  2 24    - 25  2 23        243935.413     0.003     0.00231
  89: 27  2 26    - 26  2 25        246815.054     0.015    -0.00568
  90: 28  0 28    - 27  0 27        250443.112     0.003     0.00228
  91: 27  3 24    - 26  3 23        250509.284     0.010     0.00376
  92: 35  2 34    - 34  2 33        318526.123     0.005     0.00110
  93: 34  2 32    - 33  2 31        319047.982     0.005    -0.00188
  94: 36  1 36    - 35  1 35        319930.500     0.010     0.00969
  95: 36  0 36    - 35  0 35        320232.411     0.003    -0.00130
  96: 35  8 28    - 34  8 27        322613.580     0.015     0.00096  0.5000
  97: 35  8 27    - 34  8 26        322613.580     0.015     0.00096  0.5000
  98: 35 11 24    - 34 11 23        322770.538     0.015     0.00312  0.5000
  99: 35 11 25    - 34 11 24        322770.538     0.015     0.00312  0.5000
 100: 38 11 27    - 37 11 26        350402.078     0.020     0.01021  0.5000
 101: 38 11 28    - 37 11 27        350402.078     0.020     0.01021  0.5000
 102: 38  6 32    - 37  6 31        350451.506     0.030     0.00635
 103: 38 12 26    - 37 12 25        350504.648     0.020    -0.00288  0.5000
 104: 38 12 27    - 37 12 26        350504.648     0.020    -0.00288  0.5000

